Multivariate Density Estimation with Missing Data

Multivariate density estimation is a popular technique in statistics with wide applications including regression models allowing for heteroskedasticity in conditional variances. The estimation problems become more challenging when observations are missing in one or more variables of the multivariate vector. A flexible class of mixture of tensor products of kernel densities is proposed which allows for easy implementation of imputation methods using Gibbs sampling and shown to have superior performance compared to some of the exisiting imputation methods currently available in literature. Numerical illustrations are provided using several simulated data scenarios and applications to couple of case studies are also presented.

==> irisnew150miss0.1.csv <==
"","New","Old","Mice","hmisc","rf","am","mi"
"error.x",0.143019200342077,0.149890807795399,0.313333333333333,0.213093333333333,0.185994948962964,0.172403650840358,0.152184740000991
"error.x",0.256394425902007,0.285361465601564,0.268666666666667,0.218426666666667,0.196273324421012,0.207452817865283,0.264093097516564
"error.x",0.16833253217607,0.142915263452286,0.673333333333333,0.343146666666667,0.154992749443688,0.187075962372235,0.250961870331951
"error.x",0.216269062205446,0.221266851418562,0.278,0.18576,0.259171338535147,0.101223367909329,0.092881083169335
"error.x",0.173984788851836,0.12730925854555,0.244666666666667,0.124,0.140607020001511,0.114288130833615,0.112901481657009
"error.x",0.185573038435763,0.216054075981014,0.458,0.225386666666667,0.103049597514738,0.125293893115011,0.177926180444498
"error.x",0.128006981780772,0.128426996796621,0.11,0.0952266666666668,0.0910464285972216,0.0734834916256862,0.0489632933533168
"error.x",0.151735296696434,0.15683060738559,0.353333333333333,0.158906666666667,0.143058627425548,0.155919767731008,0.17679708478554
"error.x",0.114468643013394,0.145543049352739,0.308666666666667,0.149093333333333,0.0874709213750003,0.167712382391457,0.202106457657063
"error.x",0.123454540063974,0.10592972598622,0.344666666666667,0.15664,0.141947131277777,0.150121851938069,0.104459709761313
"error.x",0.0837901448281758,0.0572491327552276,0.078,0.0771733333333334,0.0698764064814816,0.0832954521114341,0.0718770779351282
"error.x",0.225010381678369,0.198264817925816,0.322666666666667,0.191333333333333,0.138476949296296,0.165017561966324,0.162913043565712
"error.x",0.181552698429496,0.19195731291924,0.227333333333333,0.205306666666667,0.220680497893045,0.333913224895157,0.268703656918237
"error.x",0.183583045459901,0.226558691484302,0.144,0.446133333333333,0.207843222962963,0.209640672942686,0.219098868090748
"error.x",0.110049630925516,0.134747693395712,0.15,0.159333333333333,0.129766891592593,0.162187963850847,0.114933244267502
"error.x",0.117088255056716,0.1463164722436,0.235333333333333,0.155573333333333,0.111431206907407,0.176918389768683,0.176086815210441
"error.x",0.122994553198954,0.184207499290431,0.236666666666667,0.145733333333333,0.139363349346939,0.136426764860725,0.141258405931757
"error.x",0.128524764110542,0.131875312589249,0.190666666666667,0.07744,0.0771585758518516,0.0991519048910123,0.0709592030615005
"error.x",0.187925302532474,0.245493678335845,0.466,0.2216,0.127661323685185,0.232421190453624,0.305863659876817
"error.x",0.15546057699602,0.159120945076602,0.234,0.16048,0.0616600383881335,0.150958734914075,0.222031296954203
"error.x",0.150988943336804,0.193932791474149,0.188,0.163013333333333,0.20443561324074,0.113679928699148,0.149132942398355
"error.x",0.114297970146872,0.157175816629689,0.222666666666667,0.0880800000000001,0.157072116819444,0.108806085116823,0.129568093516445
"error.x",0.102507154977319,0.0922751232262599,0.134666666666667,0.14232,0.0869929273753773,0.118515776998006,0.146853196726088
"error.x",0.163873534786067,0.122169198272671,0.237333333333333,0.13584,0.0774778014444442,0.152284002265815,0.145514543833325
"error.x",0.143762495896451,0.0918679838794782,0.141333333333333,0.0904533333333333,0.0815817908976752,0.151035038966743,0.206805249377432
"error.x",0.129450685858534,0.117040803793718,0.112,0.07464,0.096718782828798,0.0710481948252293,0.091444013672896
"error.x",0.125111396524398,0.127491835158088,0.0986666666666667,0.23528,0.131332533987528,0.196875370589301,0.22093596634012
"error.x",0.143014092581095,0.316908770602458,0.325333333333333,0.15856,0.115654952314814,0.125978500391895,0.178903816704312
"error.x",0.21035788496687,0.217324622170578,0.212,0.17776,0.157449313407408,0.125873245186894,0.0881864851144394
"error.x",0.0709614031029375,0.0991378322259218,0.116,0.0956533333333334,0.0461015317343158,0.103609036383951,0.0895263527549383
"error.y",0.139592016886261,0.145772328462624,0.128666666666667,0.102053333333333,0.0765673559074074,0.0992874180489756,0.113201605235295
"error.y",0.0634741702742221,0.070703658513381,0.305333333333333,0.0841333333333334,0.106436987733182,0.0809321581808256,0.0760922685569019
"error.y",0.197493857987349,0.181929237785589,0.238,0.153626666666667,0.158609870222222,0.202014441984262,0.30548364531631
"error.y",0.118347358389675,0.121923027913928,0.121333333333333,0.273493333333333,0.163781999099395,0.158021149873797,0.129018369631006
"error.y",0.112848981763411,0.0757998194691857,0.173333333333333,0.08616,0.0802720993940327,0.144874370249259,0.130230268190018
"error.y",0.0555605442499108,0.0546222140816804,0.106,0.0794666666666667,0.0567802464074077,0.112437850483632,0.105082661300824
"error.y",0.122564208551149,0.126173470911664,0.190666666666667,0.130586666666667,0.14490755846334,0.165754492541446,0.152390041744107
"error.y",0.0744527501112002,0.0924575781315,0.156666666666667,0.125813333333333,0.104257980959184,0.120845307617057,0.152635801345043
"error.y",0.0243947534425487,0.0303667029539758,0.148,0.0441333333333333,0.0294410406358026,0.0659808809563952,0.0850373902655082
"error.y",0.0460417097626234,0.0232209876082255,0.0913333333333333,0.08256,0.0322135154120368,0.101145898562678,0.110046321784906
"error.y",0.139299825349542,0.0901967759977687,0.188,0.116533333333333,0.129408195203703,0.134449183984459,0.178821356736353
"error.y",0.066872897709474,0.105536197697249,0.186,0.0971733333333334,0.0823401985370372,0.150236873972888,0.123864183417483
"error.y",0.0506520302926802,0.0472982486026723,0.0926666666666667,0.0302133333333333,0.0640044810536654,0.060261743130436,0.0877318611088305
"error.y",0.147956065432558,0.147362191894639,0.234,0.146026666666667,0.152494990833333,0.178803508221308,0.144232670996864
"error.y",0.208266934527522,0.166970634432949,0.242666666666667,0.301093333333333,0.156620580618669,0.248765671939086,0.191533473125263
"error.y",0.11027492616988,0.10648438925356,0.354,0.107173333333333,0.12749202,0.150941076231373,0.19623077224505
"error.y",0.0730361608267416,0.0906802760942554,0.269333333333333,0.0929066666666666,0.0672473099392478,0.109953028361848,0.124093039581822
"error.y",0.0716805200436761,0.0708630946816322,0.160666666666667,0.0782933333333333,0.0618158897669122,0.139131171967459,0.128480117604899
"error.y",0.0883993593314429,0.085421174128756,0.253333333333333,0.12448,0.156450436212396,0.183851754423671,0.155794671037517
"error.y",0.120982662487916,0.137763801145058,0.272,0.13176,0.105444628606199,0.212580009823503,0.208344577892814
"error.y",0.155239903018184,0.250319407982458,0.172666666666667,0.121013333333333,0.130288330759638,0.0619619346861338,0.0957092974053709
"error.y",0.137736045101151,0.103553835896895,0.278666666666667,0.251493333333333,0.268548347193878,0.0783329020380871,0.129614292663157
"error.y",0.0450741636339559,0.0469692096200958,0.187333333333333,0.0982666666666667,0.0418940793703704,0.092197489470476,0.196017713276011
"error.y",0.0445692169850271,0.0413949248374304,0.184666666666667,0.09864,0.0312402040075584,0.172141816592962,0.135713107862945
"error.y",0.0592956259545718,0.0562304199840196,0.207333333333333,0.102133333333333,0.0397495174229025,0.115776241335773,0.108823607943253
"error.y",0.182845469356573,0.15800148242594,0.186,0.176053333333333,0.178465526814814,0.180360856468227,0.200046321249422
"error.y",0.0489542603060252,0.0439360732379069,0.145333333333333,0.135786666666667,0.0512910827222225,0.154828924541438,0.174069058731071
"error.y",0.0647322171332095,0.0675750063227226,0.132666666666667,0.08528,0.0879857469516251,0.0638365004638781,0.0714387188192677
"error.y",0.104610417057432,0.0733119529029143,0.222666666666667,0.0908533333333333,0.0686467146296298,0.209948553389964,0.122464686445097
"error.y",0.125913217946786,0.0809677502092606,0.101333333333333,0.0722666666666667,0.077719677462963,0.103498021849995,0.11468161500355
"error.z",0.159650851981133,0.173447722247684,0.258,0.204533333333333,0.135947791592592,0.220889589377425,0.180191045436425
"error.z",0.182516861346665,0.135491469635686,1.02,0.296053333333333,0.17295764461111,0.315685233920515,0.388949898193112
"error.z",0.134331196972194,0.327969684067051,1.42933333333333,1.172,0.591955265296295,0.169588443794259,0.301039569931063
"error.z",0.133245084623469,0.136268113101488,0.111333333333333,0.840213333333333,0.136425738008314,0.186146966798384,0.14685118532981
"error.z",0.113759245391385,0.117191861904867,0.175333333333333,0.152213333333334,0.158223142601284,0.220338405170748,0.15390156842335
"error.z",0.297252458039231,0.298951614888589,1.50066666666667,1.11362666666667,0.248577277388889,0.180875496545304,0.343017847759853
"error.z",0.114774114821964,0.0901517843360004,0.3,0.42112,0.381226752962678,0.276265673430555,0.209428072601327
"error.z",0.132168721939129,0.132990976270532,0.251333333333333,0.106373333333333,0.0930287437777779,0.162727373542311,0.187438836138923
"error.z",0.0876747024633496,0.0793775584634698,0.178666666666667,0.44192,0.0592577344444445,0.111988367465502,0.110091344503898
"error.z",0.0511853890216204,0.0809726451008431,0.208,0.0751733333333333,0.0598745352962953,0.283671437489164,0.166533801552023
"error.z",0.072601657090406,0.113457264979523,0.166666666666667,0.0835999999999999,0.0729958151481486,0.181869946617435,0.118170428629266
"error.z",0.132298036288557,0.0832577368092562,0.148666666666667,0.03232,0.138948145832199,0.0766130603862374,0.0760018306737461
"error.z",0.296287639757356,0.344363073674236,0.104,0.0785066666666666,0.0827023716851853,0.253645882360601,0.221702012064135
"error.z",0.285332346156297,0.354822617688071,0.272666666666667,1.40864,0.257853802570294,0.22545762256506,0.620968268501019
"error.z",0.0689896931918851,0.0490705417681057,0.11,0.0524266666666666,0.0653332761549511,0.237502806392578,0.185096191859761
"error.z",0.0364114465449035,0.097266285627941,0.263333333333333,0.80528,0.0697946562407401,0.0638807796912499,0.192124464360198
"error.z",0.0429914893490483,0.0487882207335494,0.0780000000000001,0.0658933333333333,0.0674942088935182,0.0831437622249389,0.0627939243316745
"error.z",0.120981064054857,0.107349123929738,0.224,0.499626666666667,0.117619906833334,0.207626939134423,0.27323533112178
"error.z",0.0835663953864782,0.145151395199486,0.301333333333333,0.0869066666666667,0.282120017652779,0.159259374893721,0.284125459330651
"error.z",0.0410465664521564,0.0521207318941596,0.611333333333333,0.50776,0.0762670834711933,0.159958208916413,0.227873073513568
"error.z",0.10582228313,0.204716921563315,0.188666666666667,0.08208,0.425302226907408,0.171906097017881,0.176720675110091
"error.z",0.12648862793507,0.125020791142123,0.505333333333333,0.700773333333333,0.377239221074075,0.198706933591314,0.356783284564878
"error.z",0.0473636594955345,0.0537427032647942,0.192,0.14064,0.0926265542824069,0.261055458972432,0.230714832793844
"error.z",0.141377951567605,0.107879520850541,0.17,0.08944,0.159684782749434,0.0612298733654103,0.0983742334143771
"error.z",0.150094895407923,0.162350460212839,0.26,0.151173333333333,0.119005927444822,0.149324965932465,0.183052351546613
"error.z",0.0636546500951698,0.0496916255135751,0.146666666666667,0.0610933333333333,0.0255802979157216,0.0997225516844355,0.10559713696887
"error.z",0.0955641350502991,0.108133290476656,0.114666666666667,0.124346666666667,0.0976100527777781,0.247845388531907,0.173573300220269
"error.z",0.162204895879472,0.291172690641647,0.41,0.0901066666666666,0.0834769247622826,0.238979057684894,0.152218121899928
"error.z",0.243149784265409,0.344796752229807,0.432,0.622773333333333,0.0999687109281937,0.425122171006497,0.405643765451651
"error.z",0.146080061648967,0.134620541378702,0.264,0.12176,0.0896542087608123,0.171998998448254,0.225787553590261
"error.q",0.0256186360231399,0.0314334126021731,0.072,0.0753066666666667,0.0452527933333334,0.0224429479986813,0.0375508493574953
"error.q",0.0777783582505218,0.0531816278684668,0.300666666666667,0.08784,0.0579464875215418,0.140936680262876,0.147104978575249
"error.q",0.0232223104536793,0.0535127718866798,0.127333333333333,0.191413333333333,0.0640762173333333,0.051742468629134,0.0718880382938457
"error.q",0.0588784186832239,0.0778876287842103,0.0706666666666667,0.191253333333333,0.0531552015982617,0.0533792562424882,0.0404441829583795
"error.q",0.0272293838055471,0.0234771462508433,0.172666666666667,0.0373866666666667,0.0289580585933486,0.0465384114192678,0.0330502957124371
"error.q",0.0689924414656143,0.0774022045076534,0.32,0.323173333333333,0.0899109344814812,0.0792230452199699,0.0800813782630366
"error.q",0.0360043084060676,0.0294061220891947,0.034,0.10736,0.062512534387755,0.0778658746279473,0.0474285864969923
"error.q",0.0385859717013138,0.0577555906426191,0.0546666666666667,0.0605866666666667,0.0564557768726381,0.0437731251069784,0.0635961235938691
"error.q",0.0691124269690805,0.0645883180326648,0.164666666666667,0.122853333333333,0.0576181601666666,0.077463808485418,0.0736070427690644
"error.q",0.0247912234845249,0.0217623736867923,0.191333333333333,0.07184,0.0442211240740741,0.046489421325439,0.0428916056107894
"error.q",0.069210566201087,0.0937045255940241,0.062,0.0372,0.0236536294444446,0.0422312988982354,0.0397338582603628
"error.q",0.0369382366578095,0.0261348862308792,0.0833333333333333,0.02824,0.0182778372037037,0.0409077263016924,0.0259643444861654
"error.q",0.0424128906879826,0.0569939028449953,0.072,0.0547733333333333,0.0357518665415721,0.0367397773710699,0.0500674880555225
"error.q",0.0778792743632499,0.132367186387549,0.131333333333333,0.297093333333333,0.103558302462963,0.0483705161705183,0.117671124167894
"error.q",0.0304199380624068,0.0350533229888195,0.0506666666666667,0.0537866666666667,0.0345968943703704,0.0718106452327063,0.0638969058066031
"error.q",0.0424611845539395,0.0345206542891955,0.076,0.138666666666667,0.0447559300740741,0.0218483395083779,0.12872586000511
"error.q",0.0337195950084672,0.0370725023191166,0.0813333333333334,0.04072,0.0244564207592593,0.0460438777051339,0.0481377923960072
"error.q",0.038567822733457,0.0430338378959729,0.074,0.122053333333333,0.0284015157067273,0.0739070501539699,0.118339577154839
"error.q",0.056903565272057,0.0487440077191707,0.116666666666667,0.0644,0.0826886802592592,0.0883824459758683,0.108373958594444
"error.q",0.0155368280336464,0.0147680856927097,0.279333333333333,0.172133333333333,0.0311043459444444,0.0399270206818897,0.0343422068162666
"error.q",0.056573964282431,0.0593030359412384,0.152666666666667,0.0572266666666666,0.154165674565759,0.0541684828452879,0.0704893838546474
"error.q",0.0352937152650146,0.058041945653933,0.156,0.118986666666667,0.0852796995000001,0.0434797937778108,0.0545206333782557
"error.q",0.0706280103057905,0.0496679227561473,0.09,0.0496,0.054517229185185,0.0772564492531398,0.0882559944321906
"error.q",0.0362692130819646,0.0377123896639272,0.144,0.0247733333333333,0.0445803081666668,0.0407748666853038,0.0552736970822843
"error.q",0.0568652971922002,0.0869755931829078,0.0666666666666667,0.0129066666666667,0.0756697596965235,0.0369652035176106,0.0697366235959023
"error.q",0.0600007338546096,0.0918381435854892,0.078,0.0682933333333333,0.0489857561390778,0.05778603507797,0.057773093716276
"error.q",0.079092934454781,0.0738986080655722,0.0453333333333333,0.0755733333333333,0.0906103749074077,0.105410617333019,0.111068930517393
"error.q",0.0655143599213323,0.0776017115680481,0.124666666666667,0.0704266666666667,0.0354802137777779,0.0780458982805244,0.0617200028596792
"error.q",0.032981325342771,0.0355624018908961,0.196666666666667,0.190613333333333,0.0554311668790628,0.134541591351644,0.101531786649172
"error.q",0.0397319966326348,0.0622492765195814,0.0993333333333333,0.0329333333333333,0.0423666504814815,0.0407370545823779,0.0272398530508723
"ks.pval.x",0.739053659449428,0.869843645215256,NA,NA,NA,NA,NA
"ks.pval.x",0.694032624424916,0.381255212756074,NA,NA,NA,NA,NA
"ks.pval.x",0.570506758200818,0.435827934772906,NA,NA,NA,NA,NA
"ks.pval.x",0.505374901270336,0.112425013166776,NA,NA,NA,NA,NA
"ks.pval.x",0.545899147194798,0.725555383446512,NA,NA,NA,NA,NA
"ks.pval.x",0.699806290639841,0.577626711867474,NA,NA,NA,NA,NA
"ks.pval.x",0.739269896278889,0.308642578352499,NA,NA,NA,NA,NA
"ks.pval.x",0.710711366566223,0.412589243642008,NA,NA,NA,NA,NA
"ks.pval.x",0.779130621641315,0.272062399914466,NA,NA,NA,NA,NA
"ks.pval.x",0.828991170021682,0.729348660681544,NA,NA,NA,NA,NA
"ks.pval.x",0.890549065377495,0.673170084717702,NA,NA,NA,NA,NA
"ks.pval.x",0.716170370217432,0.658092641386859,NA,NA,NA,NA,NA
"ks.pval.x",0.934113816601237,0.604668923177365,NA,NA,NA,NA,NA
"ks.pval.x",0.934710922074049,0.538638570570917,NA,NA,NA,NA,NA
"ks.pval.x",0.852080066348579,0.577042517280138,NA,NA,NA,NA,NA
"ks.pval.x",0.856819630912234,0.891819222109954,NA,NA,NA,NA,NA
"ks.pval.x",0.967329959435597,0.508957602870754,NA,NA,NA,NA,NA
"ks.pval.x",0.763952182808303,0.544688437552489,NA,NA,NA,NA,NA
"ks.pval.x",0.838171481184552,0.76457199933974,NA,NA,NA,NA,NA
"ks.pval.x",0.876579647470128,0.474806833503114,NA,NA,NA,NA,NA
"ks.pval.x",0.832592443255413,0.437427307777368,NA,NA,NA,NA,NA
"ks.pval.x",0.786917546001043,0.532212230734851,NA,NA,NA,NA,NA
"ks.pval.x",0.956379844605254,0.844875687320968,NA,NA,NA,NA,NA
"ks.pval.x",0.75159157347534,0.333588019041039,NA,NA,NA,NA,NA
"ks.pval.x",0.924400392795951,0.148226010752803,NA,NA,NA,NA,NA
"ks.pval.x",0.859538276164854,0.731159227698167,NA,NA,NA,NA,NA
"ks.pval.x",0.892115962597645,0.540839632848809,NA,NA,NA,NA,NA
"ks.pval.x",0.330627869005506,0.239441285011472,NA,NA,NA,NA,NA
"ks.pval.x",0.538104557707609,0.305226678151742,NA,NA,NA,NA,NA
"ks.pval.x",0.633596549008759,0.174458339073723,NA,NA,NA,NA,NA
"ks.pval.y",0.0161399910451885,0.0683447722939678,NA,NA,NA,NA,NA
"ks.pval.y",0.084440811610949,0.0373463971715081,NA,NA,NA,NA,NA
"ks.pval.y",0.0483240939735021,0.0721128734437474,NA,NA,NA,NA,NA
"ks.pval.y",0.0480022387376722,0.00387339799332287,NA,NA,NA,NA,NA
"ks.pval.y",0.00518033847383848,0.00695313076797799,NA,NA,NA,NA,NA
"ks.pval.y",0.0342302546085825,0.060176754147657,NA,NA,NA,NA,NA
"ks.pval.y",0.148587296622324,0.0614387352519259,NA,NA,NA,NA,NA
"ks.pval.y",0.0715035378124833,0.0492571783100152,NA,NA,NA,NA,NA
"ks.pval.y",0.196202173219937,0.0171347234842951,NA,NA,NA,NA,NA
"ks.pval.y",0.189907442619306,0.0193541091957903,NA,NA,NA,NA,NA
"ks.pval.y",0.087578550588008,0.122439716260508,NA,NA,NA,NA,NA
"ks.pval.y",0.121885363730352,0.0163916175244588,NA,NA,NA,NA,NA
"ks.pval.y",0.176637454992679,0.0391689775934406,NA,NA,NA,NA,NA
"ks.pval.y",0.106732903959397,0.0110099847574174,NA,NA,NA,NA,NA
"ks.pval.y",0.0898557712083871,0.0635340735705385,NA,NA,NA,NA,NA
"ks.pval.y",0.0839634935604142,0.00507276957403957,NA,NA,NA,NA,NA
"ks.pval.y",0.172387709667179,0.0866303576378666,NA,NA,NA,NA,NA
"ks.pval.y",0.00680346548535049,0.0102288038967427,NA,NA,NA,NA,NA
"ks.pval.y",0.135769295857443,0.0047114189165558,NA,NA,NA,NA,NA
"ks.pval.y",0.115488209192085,0.0716802209337468,NA,NA,NA,NA,NA
"ks.pval.y",0.058727645239827,0.00369023545788205,NA,NA,NA,NA,NA
"ks.pval.y",0.0726603584936953,0.0122020364553023,NA,NA,NA,NA,NA
"ks.pval.y",0.0678167128189769,0.017425072269914,NA,NA,NA,NA,NA
"ks.pval.y",0.0743840791046135,0.118784151418547,NA,NA,NA,NA,NA
"ks.pval.y",0.018328947197679,0.0114363779690217,NA,NA,NA,NA,NA
"ks.pval.y",0.0581497242099387,0.0819147078395772,NA,NA,NA,NA,NA
"ks.pval.y",0.134563210342455,0.0193586251938414,NA,NA,NA,NA,NA
"ks.pval.y",0.100243606032714,0.00120402323199342,NA,NA,NA,NA,NA
"ks.pval.y",0.164491068488461,0.0836378229449533,NA,NA,NA,NA,NA
"ks.pval.y",0.144287636565698,0.135124241360734,NA,NA,NA,NA,NA
"ks.pval.z",0.262895957162078,0.160370524698822,NA,NA,NA,NA,NA
"ks.pval.z",0.290745938613176,0.205673015533509,NA,NA,NA,NA,NA
"ks.pval.z",0.0999581002601435,0.0773636745169136,NA,NA,NA,NA,NA
"ks.pval.z",0.134349968819457,0.014628110735586,NA,NA,NA,NA,NA
"ks.pval.z",0.035664921864896,0.126609493475587,NA,NA,NA,NA,NA
"ks.pval.z",0.0872127711976771,0.232491161748411,NA,NA,NA,NA,NA
"ks.pval.z",0.288654385249185,0.0500547524151542,NA,NA,NA,NA,NA
"ks.pval.z",0.29158815638778,0.12779011514545,NA,NA,NA,NA,NA
"ks.pval.z",0.142657349582442,0.265873112903836,NA,NA,NA,NA,NA
"ks.pval.z",0.246831570314593,0.0596222930082648,NA,NA,NA,NA,NA
"ks.pval.z",0.00624484511082957,0.126777276573351,NA,NA,NA,NA,NA
"ks.pval.z",0.338667670050423,0.270868873985746,NA,NA,NA,NA,NA
"ks.pval.z",0.232074062082104,0.144092401427906,NA,NA,NA,NA,NA
"ks.pval.z",0.18419923472816,0.132434057079624,NA,NA,NA,NA,NA
"ks.pval.z",0.305927269157374,0.137897423454766,NA,NA,NA,NA,NA
"ks.pval.z",0.222046287518974,0.167900580734471,NA,NA,NA,NA,NA
"ks.pval.z",0.443853790189306,0.118321554697914,NA,NA,NA,NA,NA
"ks.pval.z",0.182962659629064,0.208868230958856,NA,NA,NA,NA,NA
"ks.pval.z",0.429985435960103,0.139980876410408,NA,NA,NA,NA,NA
"ks.pval.z",0.354231951325975,0.17431827269943,NA,NA,NA,NA,NA
"ks.pval.z",0.293584582843661,0.110029371126844,NA,NA,NA,NA,NA
"ks.pval.z",0.277928879234513,0.149990108248156,NA,NA,NA,NA,NA
"ks.pval.z",0.417848666151485,0.180551791431137,NA,NA,NA,NA,NA
"ks.pval.z",0.359510475599168,0.265503058438337,NA,NA,NA,NA,NA
"ks.pval.z",0.228853165640238,0.13179777205663,NA,NA,NA,NA,NA
"ks.pval.z",0.360807954700095,0.108190505169258,NA,NA,NA,NA,NA
"ks.pval.z",0.209520036358966,0.101224079941395,NA,NA,NA,NA,NA
"ks.pval.z",0.312072518891006,0.140167569820641,NA,NA,NA,NA,NA
"ks.pval.z",0.184460513104702,0.114553504765492,NA,NA,NA,NA,NA
"ks.pval.z",0.254389411401915,0.334877425075777,NA,NA,NA,NA,NA
"ks.pval.q",0.0595528500637955,0.0827413135344963,NA,NA,NA,NA,NA
"ks.pval.q",0.0661987889341203,0.0538793845323328,NA,NA,NA,NA,NA
"ks.pval.q",0.0247948192625934,0.00368328971411458,NA,NA,NA,NA,NA
"ks.pval.q",0.0416452893861674,0.008552330545057,NA,NA,NA,NA,NA
"ks.pval.q",0.0875618470915149,0.0252570593291238,NA,NA,NA,NA,NA
"ks.pval.q",0.0709358292406285,0.0968079851387743,NA,NA,NA,NA,NA
"ks.pval.q",0.0521481051406328,0.0322353866418053,NA,NA,NA,NA,NA
"ks.pval.q",0.0573095360222525,0.0119907563959899,NA,NA,NA,NA,NA
"ks.pval.q",0.0162520802819848,0.0538325942083819,NA,NA,NA,NA,NA
"ks.pval.q",0.058480281776643,0.00818928800960772,NA,NA,NA,NA,NA
"ks.pval.q",0.0168821364423,0.0183756502604008,NA,NA,NA,NA,NA
"ks.pval.q",0.106014434309138,0.0827386283120094,NA,NA,NA,NA,NA
"ks.pval.q",0.112475401468294,0.0603425544927859,NA,NA,NA,NA,NA
"ks.pval.q",0.0355188302155935,0.0347618181935114,NA,NA,NA,NA,NA
"ks.pval.q",0.0973919026282637,0.0509274667974354,NA,NA,NA,NA,NA
"ks.pval.q",0.0457073396784619,0.0676144200364319,NA,NA,NA,NA,NA
"ks.pval.q",0.109152364609385,0.0426638111134732,NA,NA,NA,NA,NA
"ks.pval.q",0.0506848746635453,0.0267481774787792,NA,NA,NA,NA,NA
"ks.pval.q",0.0553617010199378,0.0259272438757837,NA,NA,NA,NA,NA
"ks.pval.q",0.0876961746214423,0.0450916553816443,NA,NA,NA,NA,NA
"ks.pval.q",0.0201534489845738,0.0757399374782368,NA,NA,NA,NA,NA
"ks.pval.q",0.0926057537218309,0.0783701819769056,NA,NA,NA,NA,NA
"ks.pval.q",0.0325638999292195,0.01505784534758,NA,NA,NA,NA,NA
"ks.pval.q",0.0489566449746185,0.0501619382320859,NA,NA,NA,NA,NA
"ks.pval.q",0.0523678998959144,0.0345493064836502,NA,NA,NA,NA,NA
"ks.pval.q",0.0829174259657581,0.013980047226678,NA,NA,NA,NA,NA
"ks.pval.q",0.0861279324342021,0.0337116856731489,NA,NA,NA,NA,NA
"ks.pval.q",0.0820271851116503,0.0129707145251977,NA,NA,NA,NA,NA
"ks.pval.q",0.0461965930259778,0.0879285427728881,NA,NA,NA,NA,NA
"ks.pval.q",0.0857833651932629,0.0815542029938053,NA,NA,NA,NA,NA
"m",28,40,NA,NA,NA,NA,NA
"m",58,61,NA,NA,NA,NA,NA
"m",26,21,NA,NA,NA,NA,NA
"m",58,58,NA,NA,NA,NA,NA
"m",25,59,NA,NA,NA,NA,NA
"m",28,59,NA,NA,NA,NA,NA
"m",88,61,NA,NA,NA,NA,NA
"m",58,39,NA,NA,NA,NA,NA
"m",58,40,NA,NA,NA,NA,NA
"m",58,41,NA,NA,NA,NA,NA
"m",27,58,NA,NA,NA,NA,NA
"m",88,58,NA,NA,NA,NA,NA
"m",88,78,NA,NA,NA,NA,NA
"m",88,78,NA,NA,NA,NA,NA
"m",118,40,NA,NA,NA,NA,NA
"m",58,40,NA,NA,NA,NA,NA
"m",88,58,NA,NA,NA,NA,NA
"m",28,59,NA,NA,NA,NA,NA
"m",88,61,NA,NA,NA,NA,NA
"m",88,59,NA,NA,NA,NA,NA
"m",88,40,NA,NA,NA,NA,NA
"m",27,17,NA,NA,NA,NA,NA
"m",118,61,NA,NA,NA,NA,NA
"m",88,40,NA,NA,NA,NA,NA
"m",58,59,NA,NA,NA,NA,NA
"m",118,56,NA,NA,NA,NA,NA
"m",58,59,NA,NA,NA,NA,NA
"m",118,40,NA,NA,NA,NA,NA
"m",88,78,NA,NA,NA,NA,NA
"m",24,59,NA,NA,NA,NA,NA


==> irisnew150miss0.2.csv <==
,New,Old,Mice,hmisc,rf,am,mi
error.x,0.198677902,0.240500419,0.335333333,0.1192,0.096577741,0.243392453,0.236510946
error.x,0.141098831,0.14022279,0.268275862,0.109765517,0.167541013,0.141325422,0.14880136
error.x,0.122666362,0.177648333,0.234482759,0.19062069,0.137101817,0.123812219,0.167570356
error.x,0.185488452,0.191624266,0.222,0.332186667,0.105943668,0.129706306,0.115610075
error.x,0.113241643,0.059075109,0.263,0.10196,0.077500983,0.148980246,0.111074181
error.x,0.163858211,0.142555704,0.35,0.226357143,0.152525542,0.183658376,0.223428133
error.x,0.124773099,0.149221625,0.241,0.16236,0.120632513,0.276798507,0.183060627
error.x,0.158897888,0.22461493,0.255172414,0.278882759,0.163035027,0.123845146,0.139646639
error.x,0.339331818,0.400823271,0.456666667,0.278613333,0.300488517,0.264977509,0.409187233
error.x,0.224788505,0.20569191,0.379655172,0.38137931,0.26292196,0.281348902,0.274242006
error.x,0.090257506,0.074834001,0.238666667,0.12612,0.108411085,0.14873269,0.148272902
error.x,0.152447268,0.165219881,0.260333333,0.17472,0.149835155,0.150247974,0.224661368
error.x,0.118785747,0.145658075,0.24,0.211172414,0.058595577,0.171030133,0.164841555
error.x,0.151843577,0.188814253,0.281333333,0.212773333,0.162644611,0.176865452,0.217573526
error.x,0.169637134,0.168606685,0.324666667,0.23204,0.102461264,0.131364227,0.166683529
error.x,0.161591925,0.129062631,0.352666667,0.21344,0.220109649,0.18313519,0.264401479
error.x,0.145695175,0.217156759,0.434666667,0.298853333,0.159800159,0.159021858,0.235949563
error.x,0.421988418,0.374852056,0.267857143,0.3774,0.411241457,0.351506938,0.400992496
error.x,0.188627414,0.190022477,0.257241379,0.153282759,0.138739435,0.163159099,0.126869866
error.x,0.213153902,0.290720326,0.456,0.228266667,0.179827929,0.207905674,0.252174324
error.x,0.250736992,0.225213697,0.466333333,0.176666667,0.334454073,0.265404166,0.32270088
error.x,0.177635831,0.170830856,0.31,0.24164,0.139185609,0.101587582,0.137140723
error.x,0.133286854,0.154325324,0.194333333,0.16364,0.084262729,0.120081101,0.156488065
error.x,0.079067354,0.194162699,0.226,0.125653333,0.093065513,0.084428856,0.109514766
error.x,0.193242719,0.187807756,0.236333333,0.141173333,0.154712754,0.118662951,0.187427431
error.x,0.148033216,0.150271297,0.310344828,0.211131034,0.162543517,0.186550499,0.214265806
error.x,0.279073814,0.280223383,0.467586207,0.274717241,0.133143843,0.197380259,0.284179021
error.x,0.193142745,0.189313629,0.27,0.260053333,0.136680594,0.189087594,0.189524364
error.x,0.081403357,0.092295669,0.212758621,0.154289655,0.131693617,0.141481234,0.148944606
error.x,0.135553678,0.138402453,0.246666667,0.179813333,0.112914101,0.226959006,0.211509105
error.y,0.131274159,0.154080554,0.225333333,0.13644,0.137595654,0.166792207,0.168850804
error.y,0.172389603,0.215109846,0.184482759,0.124813793,0.151466117,0.143424791,0.154270641
error.y,0.14245287,0.179470168,0.175517241,0.118482759,0.126003171,0.16505158,0.202585355
error.y,0.124248502,0.166999406,0.192,0.168973333,0.130434334,0.184998573,0.171178937
error.y,0.103447956,0.095491854,0.211,0.086973333,0.156276665,0.168344265,0.135443052
error.y,0.102967728,0.08654954,0.258928571,0.106657143,0.104520298,0.145094768,0.152091227
error.y,0.115897055,0.110462157,0.215,0.13644,0.143466945,0.121284518,0.152211864
error.y,0.067359436,0.085361812,0.191034483,0.106551724,0.085202301,0.103036034,0.125615386
error.y,0.085010705,0.098652112,0.194666667,0.08236,0.092016033,0.116322142,0.167999675
error.y,0.119827304,0.118940643,0.206206897,0.113006897,0.142092364,0.173346611,0.165300547
error.y,0.084281823,0.09630333,0.153,0.13592,0.094849139,0.186626112,0.121097701
error.y,0.098372576,0.10814909,0.185666667,0.154386667,0.129682484,0.158038727,0.197057084
error.y,0.099826836,0.101325314,0.195517241,0.1036,0.10620006,0.185685737,0.161936304
error.y,0.06837242,0.065637911,0.212666667,0.11544,0.099131675,0.13995295,0.118967798
error.y,0.127879566,0.127029622,0.224,0.115773333,0.170956785,0.137066642,0.19827616
error.y,0.147905109,0.126579925,0.215,0.137906667,0.144155562,0.128546729,0.122601554
error.y,0.043334611,0.05596421,0.282666667,0.042,0.038922795,0.091762643,0.225360986
error.y,0.061414946,0.066062669,0.143214286,0.141028571,0.105813096,0.089572527,0.144177224
error.y,0.057189088,0.060520962,0.20137931,0.139668966,0.107421583,0.097735071,0.146786631
error.y,0.065290336,0.073203608,0.233666667,0.10864,0.094498172,0.135505993,0.20721184
error.y,0.136030205,0.107598242,0.360666667,0.11176,0.183549929,0.226330049,0.177103333
error.y,0.074915746,0.090065816,0.260333333,0.110373333,0.097179883,0.106404549,0.188823452
error.y,0.136929195,0.132490378,0.371333333,0.157626667,0.161550581,0.167771122,0.227520521
error.y,0.068223115,0.075681669,0.207,0.173546667,0.10748635,0.15247721,0.130706896
error.y,0.133813787,0.134544523,0.193,0.159386667,0.149809047,0.145033357,0.166578151
error.y,0.147666965,0.189789461,0.300689655,0.119641379,0.143500789,0.169680484,0.172794082
error.y,0.130812023,0.100351295,0.19137931,0.120744828,0.134324312,0.189079833,0.142435394
error.y,0.123630358,0.116661891,0.195666667,0.143573333,0.126526094,0.203822865,0.193127514
error.y,0.09011605,0.099629583,0.168965517,0.085765517,0.249465181,0.143845904,0.151584162
error.y,0.091418996,0.147925918,0.229333333,0.11044,0.093680558,0.178890211,0.187799904
error.z,0.59581944,0.553921571,0.705666667,0.209333333,0.20708183,0.90697367,0.828818529
error.z,0.134429373,0.161301174,0.353103448,0.123462069,0.106138625,0.33224743,0.31682803
error.z,0.129206383,0.188750516,0.503103448,0.194924138,0.119782194,0.130629688,0.196640873
error.z,0.092329353,0.226917606,0.205,0.070186667,0.06345424,0.093589542,0.137690229
error.z,0.142529691,0.098558856,0.262,0.405053333,0.24198852,0.312433598,0.239946316
error.z,0.214095245,0.278193486,0.7075,0.778042857,0.961115947,0.310710458,0.25217479
error.z,0.144519783,0.264926209,0.406333333,0.57748,0.100633627,0.582192594,0.458576086
error.z,0.095105113,0.178848538,0.611724138,0.262689655,0.103903682,0.154483568,0.142053124
error.z,0.390116795,0.535270052,1.490333333,0.5422,0.305180469,0.62006989,0.812924806
error.z,0.393374747,0.434685848,0.935862069,0.761337931,0.727701209,0.483974536,0.458275594
error.z,0.095336677,0.169300783,0.355,0.14932,0.103037342,0.195369652,0.170803672
error.z,0.125558222,0.13602585,0.308,0.112466667,0.103911434,0.15853922,0.149237419
error.z,0.433099605,0.469873932,0.237241379,0.796896552,0.275219869,0.359787284,0.334097733
error.z,0.106023033,0.119716113,0.482333333,0.154826667,0.107417737,0.1586999,0.164345378
error.z,0.299049594,0.248500332,1.355,0.761306667,0.28549252,0.380388038,0.654944099
error.z,0.339204379,0.325009935,0.308333333,0.311546667,0.62432958,0.485619009,0.559587702
error.z,0.100164741,0.122205985,0.215,0.462066667,0.111166726,0.11813283,0.300601143
error.z,0.88403377,0.871831256,0.245,0.302571429,0.945095463,0.562747491,0.869072737
error.z,0.162249219,0.182465203,0.38137931,1.31737931,0.175392631,0.201584443,0.194886415
error.z,0.322267194,0.371118669,0.419666667,0.3412,0.322027364,0.239618076,0.313769989
error.z,0.208027001,0.161442383,0.835,0.346853333,0.731077382,0.297136989,0.487410359
error.z,0.423552429,0.381829598,0.748333333,1.090093333,0.392418389,0.190822347,0.496913236
error.z,0.115451651,0.173730885,0.620666667,0.574133333,0.108362363,0.339671562,0.362858149
error.z,0.072295246,0.181505546,0.307,1.499,0.080824921,0.144884265,0.234758001
error.z,0.225488153,0.187086906,0.186666667,0.160426667,0.189591519,0.197611928,0.241194632
error.z,0.254558977,0.301005382,0.837586207,0.620758621,0.17136922,0.217705645,0.187862205
error.z,0.540065651,0.455463595,1.129310345,0.625972414,0.138005737,0.427505154,0.454656433
error.z,0.189129855,0.316795312,1.034666667,1.14548,0.584606015,0.340631468,0.336539094
error.z,0.174059536,0.145722922,0.601724138,0.5312,0.682792037,0.366682265,0.655004598
error.z,0.191726334,0.179631561,0.275333333,0.185466667,0.136356116,0.352070701,0.34045534
error.q,0.143505609,0.135038286,0.209,0.082773333,0.063976943,0.218136903,0.220177832
error.q,0.048136273,0.042747409,0.072068966,0.078041379,0.047826893,0.094338223,0.086835727
error.q,0.037577493,0.049657065,0.161034483,0.037186207,0.031195545,0.046322794,0.059389284
error.q,0.066761425,0.116312356,0.098333333,0.057053333,0.061345777,0.042124951,0.052901313
error.q,0.050391449,0.041756903,0.079666667,0.162546667,0.075443866,0.082247573,0.091463255
error.q,0.061721701,0.071414731,0.173214286,0.223842857,0.225889413,0.096854146,0.076018521
error.q,0.041913406,0.035680935,0.12,0.165253333,0.057600728,0.129491536,0.138010389
error.q,0.03055276,0.046746358,0.149655172,0.083531034,0.029909962,0.062472162,0.07624779
error.q,0.086604263,0.093699883,0.298666667,0.110573333,0.091859981,0.121205886,0.14911375
error.q,0.084953548,0.094413337,0.23137931,0.169144828,0.177473781,0.090429941,0.101471125
error.q,0.033773961,0.039394817,0.062,0.03448,0.029510863,0.038598395,0.029800594
error.q,0.091480865,0.096109466,0.216333333,0.0898,0.073456435,0.118531891,0.076225816
error.q,0.109525287,0.108244598,0.088275862,0.196744828,0.080226236,0.092386414,0.148627384
error.q,0.056749905,0.072713375,0.114,0.04756,0.069670855,0.06001529,0.101003052
error.q,0.095355253,0.084511185,0.329666667,0.227906667,0.090770792,0.116217629,0.15837827
error.q,0.097158336,0.097956261,0.105333333,0.12932,0.171295921,0.184013067,0.199583858
error.q,0.04247081,0.048907104,0.117333333,0.099493333,0.044947838,0.045081242,0.07215228
error.q,0.138362724,0.13923966,0.033928571,0.097514286,0.142865332,0.086075215,0.137617482
error.q,0.032308051,0.056082195,0.044137931,0.220124138,0.058239291,0.051538613,0.05784216
error.q,0.093964439,0.094858315,0.069333333,0.066853333,0.088912177,0.078165278,0.072462406
error.q,0.060107483,0.067446115,0.250666667,0.091266667,0.142053322,0.094419752,0.120387954
error.q,0.103187129,0.096898849,0.198333333,0.279653333,0.08610285,0.054456277,0.103903503
error.q,0.03597367,0.036527623,0.126666667,0.121506667,0.041689009,0.11204142,0.085300629
error.q,0.041871772,0.081421353,0.106333333,0.3482,0.057736575,0.065758831,0.082043818
error.q,0.077862738,0.057939339,0.085666667,0.050826667,0.069705966,0.045786586,0.061834295
error.q,0.044506525,0.043346884,0.17137931,0.16457931,0.066021123,0.0830339,0.074966109
error.q,0.115972792,0.10090817,0.225517241,0.131986207,0.056241874,0.111823796,0.084570487
error.q,0.060735976,0.07873273,0.199333333,0.254293333,0.12305059,0.085262217,0.083725397
error.q,0.07509144,0.065844869,0.243793103,0.148262069,0.183736052,0.147231733,0.216703395
error.q,0.052502717,0.068975978,0.096666667,0.08952,0.056319862,0.089167722,0.111653574
ks.pval.x,0.490095234,0.667030164,NA,NA,NA,NA,NA
ks.pval.x,0.894730445,0.350224805,NA,NA,NA,NA,NA
ks.pval.x,0.523023909,0.142000735,NA,NA,NA,NA,NA
ks.pval.x,0.670109761,0.155910457,NA,NA,NA,NA,NA
ks.pval.x,0.414499699,0.277888114,NA,NA,NA,NA,NA
ks.pval.x,0.370727126,0.031966021,NA,NA,NA,NA,NA
ks.pval.x,0.45336334,0.100035497,NA,NA,NA,NA,NA
ks.pval.x,0.785891234,0.62554752,NA,NA,NA,NA,NA
ks.pval.x,0.778174348,0.108492895,NA,NA,NA,NA,NA
ks.pval.x,0.840474003,0.696566396,NA,NA,NA,NA,NA
ks.pval.x,0.750863747,0.507549523,NA,NA,NA,NA,NA
ks.pval.x,0.568501577,0.044881466,NA,NA,NA,NA,NA
ks.pval.x,0.625953259,0.013308949,NA,NA,NA,NA,NA
ks.pval.x,0.55775165,0.140340974,NA,NA,NA,NA,NA
ks.pval.x,0.381568884,0.891199954,NA,NA,NA,NA,NA
ks.pval.x,0.708472621,0.294617795,NA,NA,NA,NA,NA
ks.pval.x,0.645431862,0.73304369,NA,NA,NA,NA,NA
ks.pval.x,0.393515968,0.668853278,NA,NA,NA,NA,NA
ks.pval.x,0.809987662,0.561078188,NA,NA,NA,NA,NA
ks.pval.x,0.304320798,0.033795918,NA,NA,NA,NA,NA
ks.pval.x,0.684809426,0.467949304,NA,NA,NA,NA,NA
ks.pval.x,0.626335745,0.108494053,NA,NA,NA,NA,NA
ks.pval.x,0.239102492,0.190430039,NA,NA,NA,NA,NA
ks.pval.x,0.737739982,0.048981476,NA,NA,NA,NA,NA
ks.pval.x,0.632141825,0.645266506,NA,NA,NA,NA,NA
ks.pval.x,0.461534297,0.003449275,NA,NA,NA,NA,NA
ks.pval.x,0.652335784,0.266644931,NA,NA,NA,NA,NA
ks.pval.x,0.443754955,0.053926566,NA,NA,NA,NA,NA
ks.pval.x,0.520458238,0.005845357,NA,NA,NA,NA,NA
ks.pval.x,0.635947279,0.132161108,NA,NA,NA,NA,NA
ks.pval.y,0.057592078,0.000692838,NA,NA,NA,NA,NA
ks.pval.y,0.199794943,0.049598639,NA,NA,NA,NA,NA
ks.pval.y,0.011682835,2.22E-06,NA,NA,NA,NA,NA
ks.pval.y,0.011334875,3.88E-05,NA,NA,NA,NA,NA
ks.pval.y,0.116768888,0.104331081,NA,NA,NA,NA,NA
ks.pval.y,0.109527651,0.077936722,NA,NA,NA,NA,NA
ks.pval.y,0.114927351,0.000542179,NA,NA,NA,NA,NA
ks.pval.y,0.02528337,0.050218447,NA,NA,NA,NA,NA
ks.pval.y,0.108641022,0.010455676,NA,NA,NA,NA,NA
ks.pval.y,0.040267892,0.120868964,NA,NA,NA,NA,NA
ks.pval.y,0.00745727,0.000145961,NA,NA,NA,NA,NA
ks.pval.y,0.177332229,0.014879569,NA,NA,NA,NA,NA
ks.pval.y,0.189140683,0.017062955,NA,NA,NA,NA,NA
ks.pval.y,0.058401298,0.034239014,NA,NA,NA,NA,NA
ks.pval.y,0.05827076,0.098092677,NA,NA,NA,NA,NA
ks.pval.y,0.050463025,0.083281845,NA,NA,NA,NA,NA
ks.pval.y,0.100689042,0.003460412,NA,NA,NA,NA,NA
ks.pval.y,0.090636146,0.005457501,NA,NA,NA,NA,NA
ks.pval.y,0.079475153,0.044010886,NA,NA,NA,NA,NA
ks.pval.y,0.030578373,0.016119007,NA,NA,NA,NA,NA
ks.pval.y,0.148302245,0.111833967,NA,NA,NA,NA,NA
ks.pval.y,0.13163073,0.008048301,NA,NA,NA,NA,NA
ks.pval.y,0.138339968,0.021040987,NA,NA,NA,NA,NA
ks.pval.y,0.120228678,0.069430975,NA,NA,NA,NA,NA
ks.pval.y,0.010460898,0.007294112,NA,NA,NA,NA,NA
ks.pval.y,0.074898181,4.29E-06,NA,NA,NA,NA,NA
ks.pval.y,0.025896823,0.084724366,NA,NA,NA,NA,NA
ks.pval.y,0.162234413,0.027327083,NA,NA,NA,NA,NA
ks.pval.y,0.146632888,0.129557247,NA,NA,NA,NA,NA
ks.pval.y,0.068384656,0.001029872,NA,NA,NA,NA,NA
ks.pval.z,0.185844857,0.162387666,NA,NA,NA,NA,NA
ks.pval.z,0.213474218,0.168371598,NA,NA,NA,NA,NA
ks.pval.z,0.320157424,0.114087828,NA,NA,NA,NA,NA
ks.pval.z,0.098187753,0.007157277,NA,NA,NA,NA,NA
ks.pval.z,0.212410278,0.213235567,NA,NA,NA,NA,NA
ks.pval.z,0.054951838,0.006811918,NA,NA,NA,NA,NA
ks.pval.z,0.271140809,0.049099221,NA,NA,NA,NA,NA
ks.pval.z,0.158028458,0.114188789,NA,NA,NA,NA,NA
ks.pval.z,0.130321811,0.048937146,NA,NA,NA,NA,NA
ks.pval.z,0.395797187,0.180859429,NA,NA,NA,NA,NA
ks.pval.z,0.183079084,0.006108702,NA,NA,NA,NA,NA
ks.pval.z,0.220819594,0.116392024,NA,NA,NA,NA,NA
ks.pval.z,0.180207709,0.068970398,NA,NA,NA,NA,NA
ks.pval.z,0.310322626,0.035010146,NA,NA,NA,NA,NA
ks.pval.z,0.240329033,0.015540274,NA,NA,NA,NA,NA
ks.pval.z,0.248353795,0.209051256,NA,NA,NA,NA,NA
ks.pval.z,0.162254466,0.007505582,NA,NA,NA,NA,NA
ks.pval.z,0.192660063,0.005805329,NA,NA,NA,NA,NA
ks.pval.z,0.319808595,0.224769954,NA,NA,NA,NA,NA
ks.pval.z,0.164283235,0.060095229,NA,NA,NA,NA,NA
ks.pval.z,0.181247518,0.222327442,NA,NA,NA,NA,NA
ks.pval.z,0.173114883,0.039666941,NA,NA,NA,NA,NA
ks.pval.z,0.25117117,0.004029201,NA,NA,NA,NA,NA
ks.pval.z,0.324486298,0.006002433,NA,NA,NA,NA,NA
ks.pval.z,0.226650355,0.089958758,NA,NA,NA,NA,NA
ks.pval.z,0.200099074,0.090071489,NA,NA,NA,NA,NA
ks.pval.z,0.338701408,0.207319257,NA,NA,NA,NA,NA
ks.pval.z,0.217825191,0.177385933,NA,NA,NA,NA,NA
ks.pval.z,0.113175358,0.003460356,NA,NA,NA,NA,NA
ks.pval.z,0.255335676,0.075413043,NA,NA,NA,NA,NA
ks.pval.q,0.078037009,0.090144838,NA,NA,NA,NA,NA
ks.pval.q,0.113347725,0.105260907,NA,NA,NA,NA,NA
ks.pval.q,0.110698944,0.057356464,NA,NA,NA,NA,NA
ks.pval.q,0.034165103,0.000375143,NA,NA,NA,NA,NA
ks.pval.q,0.023562122,0.014151835,NA,NA,NA,NA,NA
ks.pval.q,0.034986995,0.024861028,NA,NA,NA,NA,NA
ks.pval.q,0.011957434,0.073689779,NA,NA,NA,NA,NA
ks.pval.q,0.071470189,0.083446009,NA,NA,NA,NA,NA
ks.pval.q,0.041166331,0.002879101,NA,NA,NA,NA,NA
ks.pval.q,0.068370282,0.087870417,NA,NA,NA,NA,NA
ks.pval.q,0.024693373,0.003119054,NA,NA,NA,NA,NA
ks.pval.q,0.095084975,0.022338022,NA,NA,NA,NA,NA
ks.pval.q,0.050929597,0.011898535,NA,NA,NA,NA,NA
ks.pval.q,0.066872657,0.037942954,NA,NA,NA,NA,NA
ks.pval.q,0.027363391,0.005752977,NA,NA,NA,NA,NA
ks.pval.q,0.105068569,0.113577349,NA,NA,NA,NA,NA
ks.pval.q,0.036392234,0.08959797,NA,NA,NA,NA,NA
ks.pval.q,0.032995844,0.004764341,NA,NA,NA,NA,NA
ks.pval.q,0.039287962,0.022093718,NA,NA,NA,NA,NA
ks.pval.q,0.069982888,0.097721669,NA,NA,NA,NA,NA
ks.pval.q,0.019759072,0.091092975,NA,NA,NA,NA,NA
ks.pval.q,0.040562287,0.011565156,NA,NA,NA,NA,NA
ks.pval.q,0.027071935,0.012943259,NA,NA,NA,NA,NA
ks.pval.q,0.089871854,0.013859825,NA,NA,NA,NA,NA
ks.pval.q,0.087207074,0.10271737,NA,NA,NA,NA,NA
ks.pval.q,0.103474224,0.027262855,NA,NA,NA,NA,NA
ks.pval.q,0.035024398,0.060124684,NA,NA,NA,NA,NA
ks.pval.q,0.048371964,0.021263306,NA,NA,NA,NA,NA
ks.pval.q,0.033749525,0.000416198,NA,NA,NA,NA,NA
ks.pval.q,0.065853344,0.057551805,NA,NA,NA,NA,NA
m,88,28,NA,NA,NA,NA,NA
m,88,28,NA,NA,NA,NA,NA
m,118,14,NA,NA,NA,NA,NA
m,88,26,NA,NA,NA,NA,NA
m,25,40,NA,NA,NA,NA,NA
m,26,40,NA,NA,NA,NA,NA
m,26,52,NA,NA,NA,NA,NA
m,28,48,NA,NA,NA,NA,NA
m,58,37,NA,NA,NA,NA,NA
m,58,52,NA,NA,NA,NA,NA
m,88,37,NA,NA,NA,NA,NA
m,88,37,NA,NA,NA,NA,NA
m,58,52,NA,NA,NA,NA,NA
m,88,48,NA,NA,NA,NA,NA
m,26,39,NA,NA,NA,NA,NA
m,88,51,NA,NA,NA,NA,NA
m,118,15,NA,NA,NA,NA,NA
m,24,39,NA,NA,NA,NA,NA
m,58,48,NA,NA,NA,NA,NA
m,28,35,NA,NA,NA,NA,NA
m,24,48,NA,NA,NA,NA,NA
m,88,28,NA,NA,NA,NA,NA
m,27,28,NA,NA,NA,NA,NA
m,58,15,NA,NA,NA,NA,NA
m,88,37,NA,NA,NA,NA,NA
m,58,28,NA,NA,NA,NA,NA
m,25,48,NA,NA,NA,NA,NA
m,88,51,NA,NA,NA,NA,NA
m,58,39,NA,NA,NA,NA,NA
m,27,48,NA,NA,NA,NA,NA


==> irisnew150miss0.4.csv <==
,New,Old,Mice,hmisc,rf,am,mi
error.x,0.351885323,0.34246827,0.76637931,0.393158621,0.373181373,0.316247944,0.390580031
error.x,0.333017776,0.33556663,0.403392857,0.577971429,0.49572478,0.466483375,0.453712453
error.x,0.247671775,0.231793231,0.391551724,0.289648276,0.267075184,0.287026902,0.336113255
error.x,0.204600998,0.231104041,0.381090909,0.448043636,0.318948935,0.207975935,0.254466711
error.x,0.206936996,0.242845628,0.44,0.262356364,0.204960307,0.176234065,0.191108526
error.x,0.265254506,0.284271458,0.327288136,0.264081356,0.244144404,0.29728427,0.430570939
error.x,0.243841348,0.243305863,0.281754386,0.317487719,0.191228528,0.310358779,0.29486184
error.x,0.193803195,0.192716532,0.369444444,0.166822222,0.160218323,0.173415188,0.189500561
error.x,0.206371261,0.22260972,0.500517241,0.374613793,0.310659165,0.275510688,0.246875844
error.x,0.197784351,0.289277307,0.352105263,0.262098246,0.215947174,0.131306049,0.166759111
error.x,0.2900144,0.287450833,0.460727273,0.333178182,0.315173904,0.241520645,0.238330791
error.x,0.282814416,0.338005002,0.515614035,0.432863158,0.321847301,0.271621021,0.311833483
error.x,0.292725603,0.309525384,0.351964286,0.396421429,0.338692518,0.327760936,0.337596467
error.x,0.283626113,0.372529611,0.499272727,0.217934545,0.233702522,0.191969807,0.263225786
error.x,0.349600269,0.388171833,0.490517241,0.305868966,0.357699349,0.265134491,0.301430898
error.x,0.172573119,0.382967624,0.359814815,0.172185185,0.199373985,0.186205739,0.209318345
error.x,0.294198248,0.355364442,0.459310345,0.415331034,0.393193322,0.22566524,0.32765219
error.x,0.272454889,0.278413863,0.692678571,0.265778571,0.297351546,0.356199189,0.4188933
error.x,0.143419555,0.299339495,0.41,0.300237037,0.171955722,0.176748914,0.248651434
error.x,0.160311089,0.211621174,0.605087719,0.382996491,0.241286354,0.270482284,0.28142687
error.x,0.292479142,0.339745325,0.312678571,0.3526,0.241869005,0.273135083,0.27103398
error.x,0.353198542,0.410426398,0.54,0.26935,0.278923887,0.288483244,0.376874927
error.x,0.216208485,0.243720792,0.573157895,0.317115789,0.274013413,0.300303206,0.312282912
error.x,0.242093846,0.456167357,0.454137931,0.44157931,0.285702131,0.194409368,0.292271151
error.x,0.211281532,0.220840406,0.336551724,0.167124138,0.268315202,0.248119752,0.223079679
error.x,0.190291014,0.343414249,0.540517241,0.286289655,0.216472805,0.257931647,0.221321271
error.x,0.275654522,0.347404605,0.481355932,0.456745763,0.319857378,0.238085428,0.323381166
error.x,0.216576049,0.323558083,0.615614035,0.368575439,0.527206488,0.285045312,0.241266825
error.x,0.213870308,0.192002544,0.546181818,0.47544,0.388927402,0.340303316,0.363439219
error.x,0.258185091,0.247471262,0.301296296,0.202948148,0.200005126,0.305366376,0.273972503
error.y,0.085204913,0.11483662,0.302931034,0.120841379,0.148421558,0.174853563,0.199798027
error.y,0.097303279,0.1051257,0.25875,0.150607143,0.122746712,0.180412203,0.188623128
error.y,0.117915497,0.119986357,0.265,0.120193103,0.135649974,0.16137448,0.157755116
error.y,0.103894251,0.182585703,0.370181818,0.118734545,0.126317076,0.159602832,0.218607278
error.y,0.138919349,0.134655176,0.224,0.187876364,0.14070218,0.205466477,0.211856383
error.y,0.135385567,0.148139446,0.280169492,0.168013559,0.135477225,0.188519211,0.207348336
error.y,0.11610556,0.101305773,0.244035088,0.132940351,0.137413259,0.126899875,0.145159245
error.y,0.134035869,0.124382047,0.348148148,0.12937037,0.110089395,0.192988944,0.158792354
error.y,0.149439912,0.204130232,0.261206897,0.151351724,0.117542537,0.174977633,0.185257271
error.y,0.149196666,0.154156944,0.290175439,0.245031579,0.167360761,0.219794288,0.190024151
error.y,0.082045656,0.122323453,0.306181818,0.180967273,0.128263624,0.143131948,0.192781436
error.y,0.137489983,0.166823934,0.206140351,0.180680702,0.140441177,0.167006598,0.166144774
error.y,0.108056301,0.140651162,0.441964286,0.144257143,0.100002021,0.133528596,0.1990467
error.y,0.158870852,0.18050189,0.413090909,0.164436364,0.167875501,0.154803491,0.241426027
error.y,0.11301412,0.1176833,0.262931034,0.198386207,0.135122932,0.196309898,0.233234768
error.y,0.134380033,0.130840204,0.295740741,0.174585185,0.177502703,0.197854649,0.18175699
error.y,0.09416498,0.11113518,0.364482759,0.150565517,0.147604532,0.192877341,0.178333053
error.y,0.114869959,0.125845776,0.271071429,0.165542857,0.137416304,0.22994568,0.210658718
error.y,0.113321475,0.297757109,0.287407407,0.146674074,0.100801147,0.163275914,0.177045897
error.y,0.090204119,0.106922476,0.254912281,0.139957895,0.099675754,0.174017633,0.136885648
error.y,0.108567198,0.128340453,0.175178571,0.106257143,0.136329581,0.173348427,0.155668053
error.y,0.114533015,0.141690116,0.300178571,0.103164286,0.087899102,0.197680943,0.241105715
error.y,0.129131389,0.15320352,0.17754386,0.168021053,0.156344403,0.190401453,0.201273026
error.y,0.120317408,0.210029009,0.385172414,0.16862069,0.160136721,0.161855819,0.144139053
error.y,0.13022998,0.161012136,0.278275862,0.197227586,0.182538811,0.201986644,0.200832463
error.y,0.142164013,0.147439479,0.321206897,0.185972414,0.179824562,0.201062584,0.186015827
error.y,0.147169891,0.136444521,0.245084746,0.157301695,0.171405077,0.215096396,0.187507141
error.y,0.097413729,0.181181916,0.367192982,0.150203509,0.102414904,0.161764855,0.221447151
error.y,0.077941134,0.082705871,0.252909091,0.165396364,0.117151073,0.144880888,0.159549358
error.y,0.131132585,0.136983986,0.252222222,0.156622222,0.104491506,0.146936448,0.212864362
error.z,0.852158668,0.798783063,1.877758621,0.990924138,0.798337868,0.962975152,0.944671313
error.z,0.73452109,0.52532195,0.791785714,1.412064286,1.375890118,1.061520204,1.16674754
error.z,0.524084795,0.51187228,1.224655172,1.382262069,0.992914649,0.763668489,0.846402202
error.z,0.401681444,0.558481904,0.863818182,1.300254545,0.921794645,0.491438059,0.60966147
error.z,0.177401645,0.181333185,0.881454545,0.872930909,0.395104998,0.308887368,0.414005349
error.z,0.398171625,0.605305452,0.479830508,0.945938983,0.507905959,0.730493066,0.895529747
error.z,0.585781689,0.607767009,1.013508772,1.118715789,0.631270956,0.901133068,1.138364304
error.z,0.246578901,0.214074163,0.18462963,0.299288889,0.186298027,0.254292887,0.275329393
error.z,0.285173837,0.348400097,1.757931034,0.929386207,0.831118719,0.504833516,0.598192023
error.z,0.402656549,0.610613508,1.336666667,1.409621053,1.100190521,0.55475765,0.608155324
error.z,0.329207439,0.330319925,0.704727273,1.136632727,0.755206053,0.505282439,0.574202718
error.z,0.737387026,0.868985408,1.606140351,1.2908,0.779050029,0.792481015,0.87578094
error.z,0.56947795,0.55069167,1.084821429,1.280578571,0.683055147,0.607085563,0.803423616
error.z,0.574602497,0.655897874,1.329090909,0.511221818,0.413910659,0.440776515,0.620129626
error.z,0.811292045,1.005129274,1.394482759,1.979544828,1.085333268,0.880487813,0.84494899
error.z,0.373435126,0.481404553,0.669074074,0.487444444,0.466597319,0.565591719,0.51862326
error.z,0.511953065,0.589656217,1.347068966,1.210262069,0.735290134,0.527413782,0.695161249
error.z,0.743890511,0.777855822,1.462857143,1.473714286,0.964119392,1.013195885,1.182478855
error.z,0.244117573,0.80543336,0.665740741,0.482896296,0.117064514,0.383728561,0.421855523
error.z,0.25124094,0.334916231,1.396666667,1.095185965,0.406583256,0.480750568,0.5131839
error.z,0.538480649,0.587291607,0.712142857,1.013592857,0.477954703,0.887039062,0.832888904
error.z,0.473310304,0.670853378,2.205892857,0.56195,0.418649502,0.44198094,0.850619446
error.z,0.362938811,0.538650539,1.154561404,1.090603509,0.609155921,0.743289346,0.774355562
error.z,0.282593205,0.498799301,1.105862069,1.255344828,0.574514743,0.378404897,0.686137091
error.z,0.391760334,0.39999523,0.534482759,0.780062069,0.806015138,0.845570834,0.812465631
error.z,0.301816815,0.538229886,1.048103448,0.651931034,0.450552465,0.622141653,0.488571545
error.z,0.473691083,0.55023878,0.940169492,1.729179661,0.94740175,0.526671891,0.527332922
error.z,0.562369588,1.032397733,1.933684211,1.371410526,1.643833025,0.768515753,0.555280488
error.z,0.429280143,0.450768315,1.384181818,1.868501818,1.540230017,0.737859555,0.975198213
error.z,0.59278508,0.644207364,0.706296296,0.540088889,0.440846271,0.617936127,0.510460057
error.q,0.153268391,0.16220852,0.362586207,0.236986207,0.183368755,0.169030233,0.172188245
error.q,0.185927263,0.178009718,0.24,0.309114286,0.325716973,0.240278631,0.274745113
error.q,0.105275475,0.115930474,0.300344828,0.253868966,0.172619823,0.157896513,0.155225395
error.q,0.098071079,0.143592708,0.192,0.32736,0.178264519,0.144108393,0.133914019
error.q,0.055461527,0.055812531,0.185272727,0.191781818,0.115001464,0.088401127,0.104592769
error.q,0.093784901,0.10690046,0.150338983,0.223952542,0.111354843,0.157166646,0.209234103
error.q,0.135980216,0.184276512,0.281578947,0.268063158,0.132818368,0.217806407,0.24689305
error.q,0.089013148,0.100271453,0.14537037,0.079125926,0.05996471,0.081540905,0.089417197
error.q,0.094633764,0.18043044,0.389482759,0.198634483,0.21346399,0.117225671,0.147698145
error.q,0.15178554,0.220262569,0.340350877,0.294308772,0.296504836,0.171235672,0.198793794
error.q,0.073278293,0.109959094,0.137272727,0.193032727,0.156599673,0.108639857,0.160822065
error.q,0.152247764,0.251008986,0.390701754,0.250498246,0.198060567,0.192584882,0.220231206
error.q,0.133719227,0.167168104,0.215178571,0.303992857,0.176941787,0.162502521,0.221588946
error.q,0.12788328,0.179360377,0.282181818,0.136530909,0.089522533,0.132953952,0.169594791
error.q,0.139492158,0.199971917,0.237758621,0.374137931,0.241250405,0.182410572,0.174043391
error.q,0.084455162,0.108981846,0.149814815,0.140303704,0.112171681,0.122452978,0.127869926
error.q,0.1282228,0.167308393,0.293103448,0.275455172,0.117661096,0.134109824,0.182765012
error.q,0.179823498,0.207918814,0.309107143,0.3408,0.234069524,0.259696451,0.279003296
error.q,0.139923501,0.321112788,0.144814815,0.133881481,0.055408796,0.102216759,0.124044481
error.q,0.094560061,0.120996901,0.316140351,0.258750877,0.116473333,0.140427092,0.137138622
error.q,0.104365834,0.136309743,0.182857143,0.1748,0.122533419,0.142559331,0.15403027
error.q,0.122334971,0.158597847,0.391428571,0.122671429,0.092960036,0.085085434,0.156880654
error.q,0.082864537,0.105548663,0.250877193,0.241775439,0.128139702,0.130079351,0.147241122
error.q,0.104785855,0.140828169,0.237758621,0.277668966,0.136599199,0.122854248,0.189314606
error.q,0.088487601,0.093693102,0.141034483,0.158572414,0.140293147,0.151934518,0.171891287
error.q,0.132996946,0.205978564,0.252413793,0.180462069,0.166767125,0.189118809,0.150601695
error.q,0.122534595,0.121195444,0.183898305,0.289071186,0.180040746,0.112450774,0.126683266
error.q,0.185009924,0.253602198,0.401403509,0.278042105,0.343057959,0.192686877,0.159376973
error.q,0.073881322,0.078171122,0.327090909,0.343621818,0.248762904,0.140701774,0.209479452
error.q,0.109476286,0.120444264,0.192222222,0.125874074,0.096108605,0.141417565,0.122515005
ks.pval.x,0.521286434,0.018780654,NA,NA,NA,NA,NA
ks.pval.x,0.732895023,0.146046194,NA,NA,NA,NA,NA
ks.pval.x,0.624162505,0.138068358,NA,NA,NA,NA,NA
ks.pval.x,0.416965346,0.248543097,NA,NA,NA,NA,NA
ks.pval.x,0.30310889,0.023971996,NA,NA,NA,NA,NA
ks.pval.x,0.363073836,0.03777838,NA,NA,NA,NA,NA
ks.pval.x,0.149483627,0.062915746,NA,NA,NA,NA,NA
ks.pval.x,0.394714384,0.328298607,NA,NA,NA,NA,NA
ks.pval.x,0.654174393,0.656396699,NA,NA,NA,NA,NA
ks.pval.x,0.017281733,4.53E-08,NA,NA,NA,NA,NA
ks.pval.x,0.138015559,0.137893614,NA,NA,NA,NA,NA
ks.pval.x,0.168305188,5.58E-05,NA,NA,NA,NA,NA
ks.pval.x,0.736621565,0.383534178,NA,NA,NA,NA,NA
ks.pval.x,0.254802751,0.000467169,NA,NA,NA,NA,NA
ks.pval.x,0.278581027,0.041213249,NA,NA,NA,NA,NA
ks.pval.x,0.324865984,0.087694351,NA,NA,NA,NA,NA
ks.pval.x,0.245736304,0.051199487,NA,NA,NA,NA,NA
ks.pval.x,0.599978515,0.477147053,NA,NA,NA,NA,NA
ks.pval.x,0.710415862,0.139169023,NA,NA,NA,NA,NA
ks.pval.x,0.168294051,0.000812332,NA,NA,NA,NA,NA
ks.pval.x,0.304431848,0.009393989,NA,NA,NA,NA,NA
ks.pval.x,0.325518148,0.01396169,NA,NA,NA,NA,NA
ks.pval.x,0.331008006,3.80E-07,NA,NA,NA,NA,NA
ks.pval.x,0.18914626,2.67E-06,NA,NA,NA,NA,NA
ks.pval.x,0.705325962,0.493157762,NA,NA,NA,NA,NA
ks.pval.x,0.139768908,5.47E-07,NA,NA,NA,NA,NA
ks.pval.x,0.14008212,0.00537298,NA,NA,NA,NA,NA
ks.pval.x,0.394122246,0.003766483,NA,NA,NA,NA,NA
ks.pval.x,0.133363237,0.002172677,NA,NA,NA,NA,NA
ks.pval.x,0.304711714,0.157139982,NA,NA,NA,NA,NA
ks.pval.y,0.186569419,5.05E-05,NA,NA,NA,NA,NA
ks.pval.y,0.012122008,0.001408114,NA,NA,NA,NA,NA
ks.pval.y,0.022919702,2.74E-10,NA,NA,NA,NA,NA
ks.pval.y,0.001850407,4.48E-11,NA,NA,NA,NA,NA
ks.pval.y,0.010875452,0.167111234,NA,NA,NA,NA,NA
ks.pval.y,0.056534962,3.30E-05,NA,NA,NA,NA,NA
ks.pval.y,0.124835823,0.062767761,NA,NA,NA,NA,NA
ks.pval.y,0.006942286,0.020500224,NA,NA,NA,NA,NA
ks.pval.y,3.05E-06,1.45E-12,NA,NA,NA,NA,NA
ks.pval.y,0.071314336,0.125095984,NA,NA,NA,NA,NA
ks.pval.y,0.086299654,0.005619129,NA,NA,NA,NA,NA
ks.pval.y,0.003139786,5.09E-08,NA,NA,NA,NA,NA
ks.pval.y,0.000612234,3.06E-05,NA,NA,NA,NA,NA
ks.pval.y,0.012156247,0.07299,NA,NA,NA,NA,NA
ks.pval.y,0.004355372,0.030370805,NA,NA,NA,NA,NA
ks.pval.y,0.098974212,0.000162529,NA,NA,NA,NA,NA
ks.pval.y,0.128854623,0.046167589,NA,NA,NA,NA,NA
ks.pval.y,0.086498391,0.000196541,NA,NA,NA,NA,NA
ks.pval.y,0.000510697,4.42E-13,NA,NA,NA,NA,NA
ks.pval.y,0.146933043,0.000115317,NA,NA,NA,NA,NA
ks.pval.y,0.013848308,7.26E-07,NA,NA,NA,NA,NA
ks.pval.y,0.001325551,0.002098368,NA,NA,NA,NA,NA
ks.pval.y,0.038194722,2.13E-05,NA,NA,NA,NA,NA
ks.pval.y,0.02405567,7.50E-10,NA,NA,NA,NA,NA
ks.pval.y,0.11910633,0.154998544,NA,NA,NA,NA,NA
ks.pval.y,0.002524475,0.084140672,NA,NA,NA,NA,NA
ks.pval.y,0.054952785,0.005819408,NA,NA,NA,NA,NA
ks.pval.y,0.040630057,8.40E-10,NA,NA,NA,NA,NA
ks.pval.y,0.236397747,0.026813081,NA,NA,NA,NA,NA
ks.pval.y,0.006727198,0.041671454,NA,NA,NA,NA,NA
ks.pval.z,0.081840738,8.28E-07,NA,NA,NA,NA,NA
ks.pval.z,0.136649025,0.045116587,NA,NA,NA,NA,NA
ks.pval.z,0.143748094,0.004290689,NA,NA,NA,NA,NA
ks.pval.z,0.118736017,0.013595025,NA,NA,NA,NA,NA
ks.pval.z,0.118964115,0.058931967,NA,NA,NA,NA,NA
ks.pval.z,0.06521281,0.000963994,NA,NA,NA,NA,NA
ks.pval.z,0.053038045,0.003829626,NA,NA,NA,NA,NA
ks.pval.z,0.11386868,0.03146013,NA,NA,NA,NA,NA
ks.pval.z,0.054557161,0.003508259,NA,NA,NA,NA,NA
ks.pval.z,0.067996605,0.001463512,NA,NA,NA,NA,NA
ks.pval.z,0.152360629,0.019065573,NA,NA,NA,NA,NA
ks.pval.z,0.130009137,3.90E-10,NA,NA,NA,NA,NA
ks.pval.z,0.173901375,0.019122742,NA,NA,NA,NA,NA
ks.pval.z,0.039626458,0.005834845,NA,NA,NA,NA,NA
ks.pval.z,0.030374796,0.065037038,NA,NA,NA,NA,NA
ks.pval.z,0.064156184,0.004456658,NA,NA,NA,NA,NA
ks.pval.z,0.09847636,0.029844153,NA,NA,NA,NA,NA
ks.pval.z,0.026948619,0.008287866,NA,NA,NA,NA,NA
ks.pval.z,0.012279081,1.11E-06,NA,NA,NA,NA,NA
ks.pval.z,0.18044982,0.000102515,NA,NA,NA,NA,NA
ks.pval.z,0.194015047,0.052123218,NA,NA,NA,NA,NA
ks.pval.z,0.097058698,0.001882484,NA,NA,NA,NA,NA
ks.pval.z,0.080784561,0.000168135,NA,NA,NA,NA,NA
ks.pval.z,0.042953666,0.000468561,NA,NA,NA,NA,NA
ks.pval.z,0.142494712,0.03017675,NA,NA,NA,NA,NA
ks.pval.z,0.009818074,0.00039025,NA,NA,NA,NA,NA
ks.pval.z,0.025962134,0.00052929,NA,NA,NA,NA,NA
ks.pval.z,0.060906458,4.26E-05,NA,NA,NA,NA,NA
ks.pval.z,0.011952771,1.43E-05,NA,NA,NA,NA,NA
ks.pval.z,0.176290235,0.018215532,NA,NA,NA,NA,NA
ks.pval.q,0.078037065,3.09E-06,NA,NA,NA,NA,NA
ks.pval.q,0.025991838,0.087904114,NA,NA,NA,NA,NA
ks.pval.q,0.099627492,0.000394394,NA,NA,NA,NA,NA
ks.pval.q,0.128084139,0.046952487,NA,NA,NA,NA,NA
ks.pval.q,0.032638349,0.064497014,NA,NA,NA,NA,NA
ks.pval.q,0.01835715,0.002887258,NA,NA,NA,NA,NA
ks.pval.q,0.036826336,0.000430929,NA,NA,NA,NA,NA
ks.pval.q,0.059738029,0.003242157,NA,NA,NA,NA,NA
ks.pval.q,0.021887865,0.000169997,NA,NA,NA,NA,NA
ks.pval.q,0.000250309,0.00016296,NA,NA,NA,NA,NA
ks.pval.q,0.190615201,0.000630272,NA,NA,NA,NA,NA
ks.pval.q,0.017598835,1.11E-16,NA,NA,NA,NA,NA
ks.pval.q,0.022564727,0.000188372,NA,NA,NA,NA,NA
ks.pval.q,0.006478362,3.83E-07,NA,NA,NA,NA,NA
ks.pval.q,0.025295878,0.057626783,NA,NA,NA,NA,NA
ks.pval.q,0.137348554,0.007033631,NA,NA,NA,NA,NA
ks.pval.q,0.064792211,0.060327321,NA,NA,NA,NA,NA
ks.pval.q,0.034364489,0.054980005,NA,NA,NA,NA,NA
ks.pval.q,4.55E-05,0.000222694,NA,NA,NA,NA,NA
ks.pval.q,0.012454682,0.000506226,NA,NA,NA,NA,NA
ks.pval.q,0.078621454,0.023415886,NA,NA,NA,NA,NA
ks.pval.q,0.075814396,0.000392385,NA,NA,NA,NA,NA
ks.pval.q,0.012209689,1.98E-05,NA,NA,NA,NA,NA
ks.pval.q,0.003084372,0.074581802,NA,NA,NA,NA,NA
ks.pval.q,0.022211596,0.018846325,NA,NA,NA,NA,NA
ks.pval.q,0.008003871,0.000142705,NA,NA,NA,NA,NA
ks.pval.q,0.03477865,0.000196733,NA,NA,NA,NA,NA
ks.pval.q,0.001857363,3.68E-07,NA,NA,NA,NA,NA
ks.pval.q,0.001359117,6.45E-07,NA,NA,NA,NA,NA
ks.pval.q,0.047686431,0.017227955,NA,NA,NA,NA,NA
m,26,12,NA,NA,NA,NA,NA
m,13,15,NA,NA,NA,NA,NA
m,25,10,NA,NA,NA,NA,NA
m,27,8,NA,NA,NA,NA,NA
m,24,13,NA,NA,NA,NA,NA
m,24,12,NA,NA,NA,NA,NA
m,27,10,NA,NA,NA,NA,NA
m,13,12,NA,NA,NA,NA,NA
m,27,12,NA,NA,NA,NA,NA
m,13,5,NA,NA,NA,NA,NA
m,13,12,NA,NA,NA,NA,NA
m,23,6,NA,NA,NA,NA,NA
m,23,7,NA,NA,NA,NA,NA
m,13,15,NA,NA,NA,NA,NA
m,26,6,NA,NA,NA,NA,NA
m,56,8,NA,NA,NA,NA,NA
m,57,12,NA,NA,NA,NA,NA
m,27,15,NA,NA,NA,NA,NA
m,13,5,NA,NA,NA,NA,NA
m,23,14,NA,NA,NA,NA,NA
m,13,10,NA,NA,NA,NA,NA
m,23,14,NA,NA,NA,NA,NA
m,24,8,NA,NA,NA,NA,NA
m,27,15,NA,NA,NA,NA,NA
m,23,10,NA,NA,NA,NA,NA
m,27,12,NA,NA,NA,NA,NA
m,14,9,NA,NA,NA,NA,NA
m,25,6,NA,NA,NA,NA,NA
m,24,15,NA,NA,NA,NA,NA
m,24,12,NA,NA,NA,NA,NA


==> newfourdim_n111miss0.1.csv <==
"","New","Old","Mice","hmisc","rf","am","mi"
"error.x",262.150037965661,361.549833207215,434.181818181818,309.24,286.446259659091,555.618379917683,579.453502129738
"error.x",426.264005645141,312.522551466078,817.272727272727,460.418181818182,387.530418181818,498.82243287098,454.943856382096
"error.x",489.046820309019,431.957292395215,748.909090909091,714.934545454545,398.760058161616,553.560523991143,915.806714984187
"error.x",555.898706361016,567.115333516529,2047.45454545455,1168.89454545455,912.579107363636,1209.14695388969,1573.34348333739
"error.x",170.487446507138,167.68900434814,456.545454545455,490.232727272727,89.779575,246.258805801359,242.324506427285
"error.x",315.443319740836,346.691864157334,413.909090909091,465.167272727273,134.550773295455,344.8355790407,333.667107289517
"error.x",154.218928720116,145.948081031982,541.727272727273,372.767272727273,151.727735363636,479.079795122303,509.046223070021
"error.x",217.539572008472,186.127811424796,1166.36363636364,737.043636363636,492.305279836322,736.504725128994,824.550082605336
"error.x",424.029672733287,404.535866380121,801.727272727273,493.236363636364,548.218918181818,272.132895987103,530.476656866577
"error.x",411.490533679473,603.301324281105,466.454545454545,597.490909090909,321.429980176768,538.965000490655,553.694057374302
"error.x",139.069138990231,156.436841628325,343.636363636364,265.636363636364,275.430854545455,401.571121544283,407.892523458051
"error.x",216.841340103552,215.790500544712,956.181818181818,106.389090909091,123.457777840909,174.499616811938,724.893928381466
"error.x",477.624181382207,477.587921715892,881.818181818182,195.414545454545,431.308151272727,377.924144727905,519.529874517125
"error.x",654.13869331185,760.592685407828,1537.18181818182,1816.12363636364,1805.71097272727,1766.08199701311,1411.81023496973
"error.x",417.214542712133,417.817753001766,247.363636363636,192.214545454545,176.742080747475,453.132998601078,502.120640289882
"error.x",276.886081643898,321.553130081361,665.454545454545,293.76,174.536738636364,453.866825149179,586.549019245792
"error.x",946.043002858972,832.144120566896,2669.63636363636,1757.63272727273,1893.61921136364,1850.16474239687,2003.19129704623
"error.x",347.870970928634,331.305408872997,1571.72727272727,967.174545454545,540.651636954545,692.440123471297,489.145360168258
"error.x",528.599369720297,553.653121322964,930.272727272727,339.465454545455,258.670402272727,564.840187125032,587.846337929696
"error.x",83.6803518353394,72.6490410218752,415.545454545455,182.589090909091,210.294202272727,305.647464722621,717.961017004732
"error.x",367.974799618074,295.016851438986,313.272727272727,209.538181818182,149.946982070707,822.644328029233,703.482453890174
"error.x",145.642001245929,157.478338040155,193,88.5563636363636,117.976238636364,342.49589191383,257.727680837707
"error.x",411.417946208527,438.637278017741,368,384.807272727273,388.174381818182,352.023360317303,468.289202937534
"error.x",669.156930152949,767.619662740973,1311.27272727273,422.392727272727,537.987838636364,778.576478522427,693.261184998884
"error.x",282.128397235419,277.959964158381,622.545454545455,537.229090909091,403.114777146465,742.572560352799,920.738218522611
"error.x",503.790130162224,514.15246374911,1170.27272727273,569.381818181818,342.356502272727,794.346063892524,736.78642969266
"error.x",189.792276688349,187.058135918858,370.181818181818,403.374545454545,263.643145517677,295.501994150912,415.316160030958
"error.x",172.810276340013,240.883739674337,339.454545454545,104.807272727273,191.354979545455,619.152934667727,590.645091848289
"error.x",265.573559470534,244.591242224451,709.545454545455,139.418181818182,311.662138636364,541.878097619463,823.997989713249
"error.x",314.263623241045,318.398478663704,628.545454545455,222.84,106.115607638889,421.28346857047,292.465744897795
"error.y",10454.4873393,10709.7535523254,18848.0909090909,7088.54181818182,9095.69648686869,9833.38881231368,10452.6508432819
"error.y",11454.413548998,12291.0971419643,11179.6363636364,15213.5309090909,13677.6908840909,14036.8259243928,11800.911547756
"error.y",9964.98491740808,9495.94891620785,19316.5454545455,8368.46909090909,12236.3875174646,7857.41051573745,9211.08923005094
"error.y",10660.3608898804,10453.4070775629,10015.5454545455,8279.13454545454,13182.4504222222,9737.66234031271,10761.3140949773
"error.y",7299.97158376048,6910.698741069,13725.2727272727,11123.6618181818,7594.72051136364,12982.9035437411,12091.8257869006
"error.y",19746.5794587349,19069.9000341,9659.09090909091,10401.7454545455,10945.9712801136,10134.3840322382,11933.1668385283
"error.y",6343.86978597919,7161.03743718717,21124.7272727273,4789.90181818182,6568.64916271717,5704.51710383424,12311.4627857816
"error.y",12412.5727324648,11878.5486837638,14928.5454545455,9696.66545454545,10527.2072427541,10584.2829451588,9290.21217812267
"error.y",13529.8761450341,13452.7083956322,15063.1818181818,13735.7709090909,15821.1513341818,12215.1783314704,16230.1318890618
"error.y",4528.98718278563,4390.27277689078,15472.2727272727,8276.00727272727,10507.0793703283,6959.78128156403,7369.00961696564
"error.y",7096.88345741405,7363.6446414245,12519.6363636364,9438.77454545455,4565.65818181818,10201.1174023324,14094.1574291151
"error.y",16257.4419944643,16644.5463789598,9871.09090909091,9873.86545454546,11976.5784606061,6663.45700595368,8538.68441877115
"error.y",13809.3096519197,14409.3717043437,8716.72727272727,15125.04,18727.5831616162,18207.0423720805,14050.5435913355
"error.y",10341.4603660946,11921.7097257417,17981.6363636364,6222.42181818182,7425.89075940657,8095.18014505774,9400.80184412056
"error.y",8925.09702175305,8280.66983485554,11720.7272727273,12671.1890909091,13902.4004838384,6035.88610234121,6297.28176456933
"error.y",12908.3038097432,14271.9279409553,10683.5454545455,7565.10545454545,7291.49570025253,8559.1118963498,9828.64051240381
"error.y",7527.04435503579,6779.73129608949,8549.45454545455,7414.13090909091,9566.50223645455,6506.44845146882,3722.91419852434
"error.y",7665.984400592,6651.61850623142,7827.54545454545,2323.25454545455,6773.71373964647,5510.3940212657,19110.0921598816
"error.y",11699.8885108243,11738.5563909249,10713.6363636364,5023.82181818182,10605.1663295455,12160.8054243905,13152.1720292332
"error.y",9737.61734824313,10095.3969502471,23564.1818181818,6210.66909090909,8589.05127960858,5852.13115095177,9762.65352797736
"error.y",7401.24105233387,8156.68994973296,26940.5454545455,7293.09818181818,9182.36789980808,12420.2076567465,12408.694439832
"error.y",7096.88571227152,6914.52858107859,6010.09090909091,5406.47272727273,5619.51278409091,3068.97479525785,9251.77981645746
"error.y",5580.11878872567,5815.85994277538,11880.4545454545,7226.46545454545,6612.91450680808,10779.6766147168,9564.05745139222
"error.y",12545.8240359675,12253.2810144414,21112.1818181818,14921.9927272727,16347.2066,10105.6123410623,12564.3704407323
"error.y",9020.48172719608,9068.11767035834,10993.9090909091,10983.7709090909,14637.4151368687,9365.96477400716,9162.33226250226
"error.y",9251.85393037876,10990.3850818808,16961.0909090909,7543.30181818182,11158.5328032828,10476.7059225674,11952.9757367642
"error.y",15745.192735352,16323.3096099485,27897.2727272727,18235.28,15414.2815154773,15847.5203270067,16826.560603481
"error.y",5879.62780701776,7411.51479318955,20486.1818181818,7517.76727272727,5097.27470227273,8168.94493390071,8783.24011686402
"error.y",8552.55887804234,7909.44629022676,14971,12107.2436363636,14823.9673000631,12792.347098136,17081.8496502416
"error.y",4967.07499668784,5424.83346409122,13763.2727272727,4233.50909090909,2065.6384260101,2906.34765208133,7581.60313505913
"error.z",10.578387258509,11.1144874773537,9.24636363636364,6.87658181818182,10.6980126590909,9.66619924607533,10.762748031059
"error.z",16.5336760903433,16.8597353396087,35.7945454545455,18.8277454545455,17.9809969090909,17.3341607110205,21.9268511085361
"error.z",9.86904648990174,9.97512297781631,16.0918181818182,10.7142909090909,6.91102301454545,3.59397558677733,7.64097832713925
"error.z",7.01476412757349,7.80104057514432,14.4609090909091,11.9288363636364,9.96332645454548,9.70207857389989,8.13159728793278
"error.z",24.9201935938093,24.5500073428644,24.6990909090909,34.5402545454545,31.1059412727273,27.1181823016331,18.5806422606188
"error.z",14.4410437093065,12.6796554216472,44.0054545454545,7.67981818181818,4.78542704545455,7.59835601060404,9.74543539408809
"error.z",5.82019809843272,6.68909194024181,17.51,11.6613454545455,6.13992054545455,6.42561135934105,7.09961824028288
"error.z",6.53872039181025,6.65536045971006,11.6554545454545,7.56763636363636,3.74067809090909,8.1324545557904,4.56096976523002
"error.z",3.34450136081622,3.45162324360029,7.43090909090909,5.40425454545455,3.46857956818181,4.08966515279558,7.64086370932071
"error.z",13.4010764679378,14.9538463888346,14.7227272727273,17.8457454545455,13.4431197963636,13.9720290210929,16.3741255680349
"error.z",11.3897504868984,11.9797951927415,19.0045454545455,5.83734545454546,5.32663524494951,4.52770651982127,5.73103419442945
"error.z",6.83655644023736,6.91033626787295,14.3881818181818,5.49676363636364,3.46988036363636,7.81971889960091,6.47469487491475
"error.z",16.2076537041291,16.5019027678241,11.4790909090909,20.1086545454545,20.3087188585859,21.4585775669453,15.998108449505
"error.z",15.7174056906232,15.6403068394106,32.9127272727273,12.5813818181818,15.6764200454546,10.0406702744601,15.7545414340877
"error.z",12.8551575113232,13.8346062973913,30.6736363636364,14.5713818181818,12.0967779090909,12.0243277863697,11.9378051267868
"error.z",11.7399359847915,12.1313306930721,23.0209090909091,14.6068363636364,16.3743594772727,15.9951081902378,15.3090369865721
"error.z",10.8235206259744,11.7122763289697,25.1936363636364,10.6772727272727,10.1502314772727,13.402341497413,17.4478793102114
"error.z",29.7146334956062,28.2122267796382,42.0936363636364,26.4852363636364,27.0060606590909,28.9026853151195,22.7866066416789
"error.z",21.5373800741362,21.212190612516,37.1181818181818,15.3141090909091,18.2474459090909,17.0467054333379,16.9741259346961
"error.z",9.35980789474548,9.94771000064889,12.2990909090909,8.26989090909091,10.6206721818182,4.40752068776784,2.50574953669989
"error.z",11.6400680445335,10.722137146006,5.63181818181818,11.5446909090909,9.03577681818182,13.0356790028313,13.5815512505062
"error.z",8.90571477655971,9.16966591001898,13.9827272727273,10.0388,6.98181594949496,12.8858217145292,9.84696211148816
"error.z",6.29645446829738,6.92881124607793,11.2363636363636,6.70112727272727,4.91308445454545,5.65714067640276,10.1906829440018
"error.z",11.1884139851197,11.0900327569927,22.1436363636364,14.7978909090909,14.2291271313132,10.3691306787667,10.0496744250581
"error.z",10.8636779329556,11.9169797551872,14.0945454545455,10.7765454545455,6.26646664727273,14.7329200607337,14.6309836028045
"error.z",7.49361897427322,7.22156469230506,17.9054545454545,6.00265454545455,9.91891821464646,7.23183506941678,9.81378215868988
"error.z",14.7689404391273,14.297451940176,15.1872727272727,16.1644,14.6972076627273,17.7103514720936,15.6094953767106
"error.z",2.94701390189261,2.25816931473017,12.2345454545455,2.29145454545455,9.43317585858582,1.86034260082742,3.83258402766312
"error.z",14.1143060682721,14.3221061244857,23.43,12.2666909090909,12.3699304545455,11.8751806978787,13.864747451221
"error.z",8.00691609807549,7.87030917792399,14.2163636363636,9.89029090909091,5.60496072727273,6.56214399443482,6.23304580981456
"error.q",74.5429754526934,65.8512084892667,73.9090909090909,48.2763636363637,54.2564888888889,62.3394522911137,62.7585643216613
"error.q",13.7347197915261,14.9466616619656,51,22.6981818181818,17.3822888888889,16.7453988143022,31.8787542080898
"error.q",63.6001652155596,62.3380930526947,87.5454545454545,38.8072727272727,50.1958881313131,47.6745456466889,96.6822581536679
"error.q",24.0789041567506,27.5743930518669,69.1818181818182,28.5381818181818,21.5618363636364,37.0300514003975,46.1197085891541
"error.q",43.3798180430323,45.9525510464718,88.4545454545455,77.0727272727273,64.4336272727273,52.3492469702057,76.9062031998784
"error.q",45.1131786225523,46.4829768907363,109.454545454545,41.9672727272727,44.6979350909091,35.7152803369386,45.5072984742987
"error.q",36.7756432068101,29.0400272570569,49.4545454545455,43.3636363636364,34.1676454545455,43.9540332142212,77.2209125397888
"error.q",59.8440091166839,56.6879664188975,71.7272727272727,21.5890909090909,17.7200659090909,47.4369120217881,59.2773125729143
"error.q",28.5676257126248,31.4573028092119,160.363636363636,66.0509090909091,75.9459888888889,108.479290266141,64.9352608308262
"error.q",51.839893529615,51.1347645915488,73.6363636363636,63.1781818181818,34.0792402146464,59.9277629119067,62.9269775457311
"error.q",37.7523409578165,35.9474927755259,79,34.5381818181818,27.7393457070707,48.1706392848554,66.3258612061063
"error.q",43.621437435318,43.0948162418296,85.5454545454545,46.9272727272728,56.2264238409091,52.9197450756549,38.3415174543914
"error.q",15.0128033375368,15.0960654283873,59.4545454545455,28.68,15.6841454545455,21.0067879227088,55.1698145196893
"error.q",45.7423189675977,46.5021732395252,65.1818181818182,51.3018181818182,32.120804040404,38.4620486975789,64.39277655231
"error.q",85.3682341506856,100.459385146615,103.272727272727,57.64,53.8656493055556,57.9483085965603,77.3324062067404
"error.q",21.6805703148704,25.985203948912,75.3636363636364,44.8509090909091,18.1379909090909,28.5761047915677,26.1591884944352
"error.q",73.1261047197646,68.8700998983247,50.1818181818182,60.0472727272727,54.7631454545455,77.9943171273053,68.8896097919919
"error.q",52.7292986165829,50.3531540614771,98.1818181818182,61.2618181818182,52.4688070707071,80.1931777486077,75.1566403973659
"error.q",47.6023316324354,49.0886491093935,137.181818181818,86.2327272727273,63.6474888888889,75.5054823279212,75.3220091227437
"error.q",88.7809341355658,93.504481502891,129.636363636364,68.2509090909091,72.5722030934344,54.6356274353469,93.9233160546392
"error.q",33.6189653469331,35.5212667778133,91.0909090909091,49.2618181818182,22.9140782828283,72.1995948803897,61.3276004219148
"error.q",24.4737757018125,21.3372890140565,79.7272727272727,32.0472727272727,14.9226536818182,67.8513159943783,34.2839158822839
"error.q",101.9231815899,97.9340320373468,65.0909090909091,74.7054545454546,57.281358020202,80.1577300328532,58.051344793062
"error.q",53.0984010387909,54.4592382395309,219.818181818182,58.7345454545455,52.7982636363637,102.417181373291,110.697435620268
"error.q",19.9855866238797,20.6551087916026,41.2727272727273,28.9890909090909,25.2716454545455,55.1415832574502,47.0326115344101
"error.q",50.7686704449511,55.7817109290819,113.909090909091,50.9381818181818,45.1392896464646,92.5216522911978,66.9421721209908
"error.q",52.2410900230524,52.8957132873643,39.5454545454545,50.2181818181818,47.7544,35.5005718548964,65.5281874155434
"error.q",57.1503235972705,57.6129679077505,72.4545454545455,63.2981818181818,66.5136707070707,108.088993989925,54.3060269257984
"error.q",38.0413052505891,36.6552423752621,108.545454545455,50.7563636363636,46.8050909090909,38.5988507940488,61.4024104864196
"error.q",58.3377207272955,57.8360314872675,47.6363636363636,68.890909090909,64.9773854646464,72.4148451282021,62.8957986942527
"ks.pval.x",0.282060266444443,0.314607912311032,NA,NA,NA,NA,NA
"ks.pval.x",0.080564126743624,0.0164472777680933,NA,NA,NA,NA,NA
"ks.pval.x",0.176994582652836,0.103664917463504,NA,NA,NA,NA,NA
"ks.pval.x",0.665501275562812,0.52581281691779,NA,NA,NA,NA,NA
"ks.pval.x",0.133775856654833,0.160729316016627,NA,NA,NA,NA,NA
"ks.pval.x",0.382337695174693,0.224584891791412,NA,NA,NA,NA,NA
"ks.pval.x",0.168027885324722,0.233964850889232,NA,NA,NA,NA,NA
"ks.pval.x",0.252813609825378,0.144947188763705,NA,NA,NA,NA,NA
"ks.pval.x",0.271340270534552,0.392950484025083,NA,NA,NA,NA,NA
"ks.pval.x",0.247970086135661,0.272194359606846,NA,NA,NA,NA,NA
"ks.pval.x",0.177750452449325,0.133993347931608,NA,NA,NA,NA,NA
"ks.pval.x",0.319245556878677,0.26144267709346,NA,NA,NA,NA,NA
"ks.pval.x",0.0620286848986462,0.0490776229718998,NA,NA,NA,NA,NA
"ks.pval.x",0.466744926663886,0.400376902570632,NA,NA,NA,NA,NA
"ks.pval.x",0.533730761367597,0.388351636645216,NA,NA,NA,NA,NA
"ks.pval.x",0.209879401635508,0.117014418099166,NA,NA,NA,NA,NA
"ks.pval.x",0.7074913232877,0.484346782908682,NA,NA,NA,NA,NA
"ks.pval.x",0.274755731162643,0.254793122229619,NA,NA,NA,NA,NA
"ks.pval.x",0.390335303426654,0.549491683732163,NA,NA,NA,NA,NA
"ks.pval.x",0.296832246274897,0.454065946257832,NA,NA,NA,NA,NA
"ks.pval.x",0.381879683982761,0.314628570479641,NA,NA,NA,NA,NA
"ks.pval.x",0.191058243071231,0.0710640804324199,NA,NA,NA,NA,NA
"ks.pval.x",0.224131995705216,0.137719201491478,NA,NA,NA,NA,NA
"ks.pval.x",0.271764459147991,0.158431413912308,NA,NA,NA,NA,NA
"ks.pval.x",0.0661454187862166,0.12074327694215,NA,NA,NA,NA,NA
"ks.pval.x",0.380631648174802,0.738807724190136,NA,NA,NA,NA,NA
"ks.pval.x",0.154713273412216,0.120973067565115,NA,NA,NA,NA,NA
"ks.pval.x",0.104608344212537,0.0416935299067519,NA,NA,NA,NA,NA
"ks.pval.x",0.548569544664536,0.356025738683364,NA,NA,NA,NA,NA
"ks.pval.x",0.359778090288953,0.199708722387887,NA,NA,NA,NA,NA
"ks.pval.y",0.651533084818423,0.426991383567794,NA,NA,NA,NA,NA
"ks.pval.y",0.94218782504052,0.395531418512469,NA,NA,NA,NA,NA
"ks.pval.y",0.690147495170785,0.946899902911609,NA,NA,NA,NA,NA
"ks.pval.y",0.747690637525925,0.603579091004325,NA,NA,NA,NA,NA
"ks.pval.y",0.442040240356269,0.413743900210103,NA,NA,NA,NA,NA
"ks.pval.y",0.104810092294015,0.0322268268480312,NA,NA,NA,NA,NA
"ks.pval.y",0.691913743043106,0.530204353728996,NA,NA,NA,NA,NA
"ks.pval.y",0.865358450216498,0.43675755474992,NA,NA,NA,NA,NA
"ks.pval.y",0.54644674920077,0.20752187454931,NA,NA,NA,NA,NA
"ks.pval.y",0.941489322764699,0.799870949382776,NA,NA,NA,NA,NA
"ks.pval.y",0.691456293197019,0.765340147063271,NA,NA,NA,NA,NA
"ks.pval.y",0.362378864783263,0.276876851365022,NA,NA,NA,NA,NA
"ks.pval.y",0.940006668030102,0.740069787518478,NA,NA,NA,NA,NA
"ks.pval.y",0.811846706849259,0.637078104752002,NA,NA,NA,NA,NA
"ks.pval.y",0.456168794437087,0.293154866222549,NA,NA,NA,NA,NA
"ks.pval.y",0.677140028896124,0.409396882171235,NA,NA,NA,NA,NA
"ks.pval.y",0.794296722000599,0.76879411650262,NA,NA,NA,NA,NA
"ks.pval.y",0.626078718758353,0.492428986196777,NA,NA,NA,NA,NA
"ks.pval.y",0.572654216860466,0.0956480972260578,NA,NA,NA,NA,NA
"ks.pval.y",0.79108092213662,0.374922679100733,NA,NA,NA,NA,NA
"ks.pval.y",0.294643097578415,0.0373518571784289,NA,NA,NA,NA,NA
"ks.pval.y",0.586373935658513,0.418011653167967,NA,NA,NA,NA,NA
"ks.pval.y",0.490074204538288,0.462641966467465,NA,NA,NA,NA,NA
"ks.pval.y",0.967544635228418,0.856348555017508,NA,NA,NA,NA,NA
"ks.pval.y",0.0367547072099019,0.0268889979337391,NA,NA,NA,NA,NA
"ks.pval.y",0.799216463668224,0.541911982193134,NA,NA,NA,NA,NA
"ks.pval.y",0.575520404956918,0.442274882333389,NA,NA,NA,NA,NA
"ks.pval.y",0.0806287459830141,0.0426848447010908,NA,NA,NA,NA,NA
"ks.pval.y",0.00179153678760891,0.00312550470017381,NA,NA,NA,NA,NA
"ks.pval.y",0.887214807282979,0.897632001752753,NA,NA,NA,NA,NA
"ks.pval.z",0.769685849503979,0.425788267275791,NA,NA,NA,NA,NA
"ks.pval.z",0.411116969129318,0.583355012008671,NA,NA,NA,NA,NA
"ks.pval.z",0.199255538591826,0.0269199019019279,NA,NA,NA,NA,NA
"ks.pval.z",0.530747811360436,0.589607234677651,NA,NA,NA,NA,NA
"ks.pval.z",0.444854092187828,0.817408359928915,NA,NA,NA,NA,NA
"ks.pval.z",0.00299393713092577,0.0463136838752412,NA,NA,NA,NA,NA
"ks.pval.z",0.127029164348957,0.0324429628371364,NA,NA,NA,NA,NA
"ks.pval.z",0.0332082299534453,0.0241547766588629,NA,NA,NA,NA,NA
"ks.pval.z",0.0308192299235819,0.00959932250151818,NA,NA,NA,NA,NA
"ks.pval.z",0.392092179675471,0.102811035689594,NA,NA,NA,NA,NA
"ks.pval.z",0.383562921730815,0.387540076803149,NA,NA,NA,NA,NA
"ks.pval.z",0.00978278014864364,0.0031595114591686,NA,NA,NA,NA,NA
"ks.pval.z",0.373404692381819,0.444471370346474,NA,NA,NA,NA,NA
"ks.pval.z",0.0862278713039891,0.025320900227921,NA,NA,NA,NA,NA
"ks.pval.z",0.413508947681065,0.294544975846494,NA,NA,NA,NA,NA
"ks.pval.z",0.179304668058605,0.193595690317519,NA,NA,NA,NA,NA
"ks.pval.z",0.350001655793089,0.591909329359097,NA,NA,NA,NA,NA
"ks.pval.z",0.029256995494589,0.0641873823152836,NA,NA,NA,NA,NA
"ks.pval.z",0.517762642628726,0.419375164245051,NA,NA,NA,NA,NA
"ks.pval.z",0.223914058659613,0.675013338327386,NA,NA,NA,NA,NA
"ks.pval.z",0.6436706841568,0.213831507187833,NA,NA,NA,NA,NA
"ks.pval.z",0.486028269428627,0.460890353950419,NA,NA,NA,NA,NA
"ks.pval.z",0.154027677240652,0.0940477828038768,NA,NA,NA,NA,NA
"ks.pval.z",0.282492006353557,0.0500291858806166,NA,NA,NA,NA,NA
"ks.pval.z",0.177230269546793,0.0559500210580568,NA,NA,NA,NA,NA
"ks.pval.z",0.677994945087259,0.601423285871677,NA,NA,NA,NA,NA
"ks.pval.z",0.670810104110253,0.384381252327825,NA,NA,NA,NA,NA
"ks.pval.z",0.131385396300479,0.124083380041163,NA,NA,NA,NA,NA
"ks.pval.z",0.0694472332043254,0.109481249289977,NA,NA,NA,NA,NA
"ks.pval.z",0.651528373574745,0.30744442092273,NA,NA,NA,NA,NA
"ks.pval.q",0.857904239589358,0.794527179653798,NA,NA,NA,NA,NA
"ks.pval.q",0.534920004372621,0.0132463520403975,NA,NA,NA,NA,NA
"ks.pval.q",0.612266905236564,0.634527978151496,NA,NA,NA,NA,NA
"ks.pval.q",0.738265650843192,0.447071509687089,NA,NA,NA,NA,NA
"ks.pval.q",0.749006279433006,0.435942535925317,NA,NA,NA,NA,NA
"ks.pval.q",0.522193678121958,0.716545067195269,NA,NA,NA,NA,NA
"ks.pval.q",0.419792100558259,0.47652382116095,NA,NA,NA,NA,NA
"ks.pval.q",0.715305604795614,0.630515809775513,NA,NA,NA,NA,NA
"ks.pval.q",0.202195569237524,0.439224976333614,NA,NA,NA,NA,NA
"ks.pval.q",0.707651883218246,0.796619773631563,NA,NA,NA,NA,NA
"ks.pval.q",0.355442095989209,0.382123221853421,NA,NA,NA,NA,NA
"ks.pval.q",0.925172800391041,0.898240862823577,NA,NA,NA,NA,NA
"ks.pval.q",0.745171918170142,0.824208419572286,NA,NA,NA,NA,NA
"ks.pval.q",0.652954454858169,0.69478307618981,NA,NA,NA,NA,NA
"ks.pval.q",0.717484110569785,0.644852393978811,NA,NA,NA,NA,NA
"ks.pval.q",0.39735140868799,0.434528659698759,NA,NA,NA,NA,NA
"ks.pval.q",0.0363403013330407,0.0205381820523799,NA,NA,NA,NA,NA
"ks.pval.q",0.201922619305251,0.0147599065358658,NA,NA,NA,NA,NA
"ks.pval.q",0.00613676992390699,0.000766428570714073,NA,NA,NA,NA,NA
"ks.pval.q",0.0963724713483547,0.0527261636527951,NA,NA,NA,NA,NA
"ks.pval.q",0.822396673208008,0.570761165398439,NA,NA,NA,NA,NA
"ks.pval.q",0.690423261923532,0.786649036248788,NA,NA,NA,NA,NA
"ks.pval.q",0.704957788916446,0.773776029679661,NA,NA,NA,NA,NA
"ks.pval.q",0.278637796616439,0.757037457982978,NA,NA,NA,NA,NA
"ks.pval.q",0.863451097198866,0.636010595210873,NA,NA,NA,NA,NA
"ks.pval.q",0.797637699450871,0.619575350465003,NA,NA,NA,NA,NA
"ks.pval.q",0.556232991340771,0.456763602743558,NA,NA,NA,NA,NA
"ks.pval.q",0.819672553843578,0.757838043128281,NA,NA,NA,NA,NA
"ks.pval.q",0.273586554304532,0.152119323295745,NA,NA,NA,NA,NA
"ks.pval.q",0.665952917597102,0.289331970460774,NA,NA,NA,NA,NA
"m",21,12,NA,NA,NA,NA,NA
"m",22,12,NA,NA,NA,NA,NA
"m",18,17,NA,NA,NA,NA,NA
"m",21,13,NA,NA,NA,NA,NA
"m",20,15,NA,NA,NA,NA,NA
"m",22,16,NA,NA,NA,NA,NA
"m",22,15,NA,NA,NA,NA,NA
"m",20,13,NA,NA,NA,NA,NA
"m",19,18,NA,NA,NA,NA,NA
"m",18,14,NA,NA,NA,NA,NA
"m",19,17,NA,NA,NA,NA,NA
"m",18,8,NA,NA,NA,NA,NA
"m",18,16,NA,NA,NA,NA,NA
"m",22,14,NA,NA,NA,NA,NA
"m",18,17,NA,NA,NA,NA,NA
"m",21,14,NA,NA,NA,NA,NA
"m",20,13,NA,NA,NA,NA,NA
"m",20,14,NA,NA,NA,NA,NA
"m",18,14,NA,NA,NA,NA,NA
"m",22,14,NA,NA,NA,NA,NA
"m",22,17,NA,NA,NA,NA,NA
"m",20,8,NA,NA,NA,NA,NA
"m",22,16,NA,NA,NA,NA,NA
"m",21,17,NA,NA,NA,NA,NA
"m",11,13,NA,NA,NA,NA,NA
"m",18,45,NA,NA,NA,NA,NA
"m",21,15,NA,NA,NA,NA,NA
"m",20,13,NA,NA,NA,NA,NA
"m",22,12,NA,NA,NA,NA,NA
"m",22,15,NA,NA,NA,NA,NA


==> newfourdim_n111miss0.2.csv <==
,New,Old,Mice,hmisc,rf,am,mi
error.x,224.3858452,388.3028836,896.15,714.868,329.16892,471.6098192,471.9142225
error.x,768.4769558,683.3611932,983,685.5327273,537.1663818,965.1325632,1218.003189
error.x,220.590237,196.3874785,445.5454545,180.6327273,427.4144023,462.2206241,752.1420169
error.x,242.4515305,272.5043287,963.5454545,435.7109091,100.9333435,273.7640696,381.9424643
error.x,651.9759125,643.0246058,841.6363636,797.9163636,359.7718099,626.0723731,754.4925573
error.x,238.0418624,137.9414574,549.2272727,397.7872727,166.8582773,465.1237732,466.0699308
error.x,311.3229485,381.5927921,962,632.5672727,442.7172182,564.599982,814.6924572
error.x,836.9541337,876.3596855,1326.590909,557.2254545,809.3399072,996.0423093,1144.615384
error.x,223.3874789,230.7085981,625.1363636,759.2036364,214.1383565,531.2145211,294.2674705
error.x,433.3680229,431.7729938,719.1363636,497.3290909,587.6737509,530.3731105,818.2637386
error.x,374.5019276,427.2834048,1227.142857,286.1980952,445.8033048,360.3906845,489.4613318
error.x,481.8147242,464.2431087,1026.318182,448.9563636,384.7795602,602.2439483,682.8573891
error.x,176.5968024,197.6289481,573.8636364,221.8036364,131.0566654,417.7678882,532.4021415
error.x,225.9897859,334.8577711,871.6818182,382.6818182,347.5605446,409.5844468,404.8992463
error.x,250.4437846,249.1413115,644.1363636,172.2527273,138.9398185,509.4327483,692.7661257
error.x,531.4265524,541.8548254,418.7272727,956.0072727,546.5977318,650.1823066,915.6325656
error.x,1313.086717,1351.452011,2111.863636,1595.425455,1037.304604,1353.093414,935.7338038
error.x,415.9842416,444.3080577,1181.318182,378.8981818,311.0596136,331.3240157,754.063696
error.x,157.7213248,158.9567825,357.7272727,275.5636364,232.0686861,483.2531992,447.7495982
error.x,781.5104182,806.5872863,451.5909091,882.2054545,591.8626318,865.4185823,718.984101
error.x,508.6645455,494.8752084,801.0454545,884.8909091,604.2381955,769.8458454,987.8597185
error.x,457.9334276,468.6510241,561.4545455,274.2472727,248.7920837,476.9966819,356.9848285
error.x,875.874837,846.7057372,1204.318182,1043.529091,729.8096523,1003.394593,1212.829778
error.x,311.2354868,294.5880989,494.2727273,455.34,325.8253227,394.7973386,383.0257047
error.x,202.5794641,237.9811837,785.5,259.2672727,274.8196915,464.8534767,329.0369721
error.x,482.2207135,606.171463,769.3333333,367.1542857,382.7057378,449.905682,490.9505933
error.x,385.2436073,476.144086,520.1904762,351.08,287.4931833,642.1304224,784.608178
error.x,281.871851,242.5231271,1536.045455,389.6618182,291.6643284,511.6547306,493.4357499
error.x,1312.838886,1368.661568,1580.636364,1312.112727,1310.11639,1066.381659,1250.194546
error.x,623.0483584,615.1760976,540.2727273,751.54,795.413687,889.5118337,485.4927963
error.y,15940.37743,17788.53189,15266.65,8902.03,9592.75351,8482.066823,9734.912357
error.y,11241.81019,12534.66282,10498.72727,5679.814545,6752.063063,10698.20971,11154.57273
error.y,12063.91832,12564.66329,16924,9454.969091,10649.1042,8871.606813,11219.44082
error.y,11365.41173,11682.44412,9371.818182,11093.56182,10244.82051,9797.103524,9982.875584
error.y,5973.020506,5618.481927,12916,7612.309091,5870.037664,5173.505278,8607.389839
error.y,9568.452565,10841.76714,20223,11278.84545,11280.87884,11579.40015,12275.47062
error.y,8591.12354,8645.154945,19412.72727,8624.5,8282.917973,10071.33661,12460.87919
error.y,11420.12331,13318.78282,17994.31818,13341.63273,8619.882376,9613.014121,7992.792658
error.y,10295.37432,9820.61393,22717.36364,17649.92727,11132.25652,11915.87042,11622.52348
error.y,8447.688658,8955.494825,12715.27273,6721.914545,8979.554542,9891.699524,8858.192354
error.y,8468.992782,11410.22201,31569.85714,8864.647619,10521.88595,12728.35733,6380.901301
error.y,5931.206219,7222.13105,8374.090909,8366.14,4373.009886,9232.596801,8709.752316
error.y,8292.413194,8150.120126,20047,12579.32727,7679.900561,12010.14835,9570.361246
error.y,6219.846592,5031.189794,9837.636364,6262.732727,4429.217223,7715.700316,10419.59991
error.y,6030.902824,6098.365924,17030,9404.112727,8936.927168,9804.551415,9335.188338
error.y,7977.382705,9184.120091,14058.95455,6108.249091,8310.353041,8311.846927,11347.93765
error.y,8602.237069,8977.50281,12553.95455,7279.647273,7672.711408,10241.27693,9187.822346
error.y,10087.67054,10080.30954,14099.09091,10632.23818,12678.54702,9591.133452,11047.6151
error.y,10344.75621,10141.89888,8093.727273,9536.318182,9930.196112,8209.876972,10871.68871
error.y,6361.483848,7823.409605,20099.86364,9815.410909,7922.344998,9761.592997,10422.59919
error.y,6399.652179,6575.169369,8755.863636,7694.585455,8884.697501,7290.62093,7163.674082
error.y,7464.474852,7185.815616,16664.90909,3989.596364,9829.118587,8232.3113,8210.083766
error.y,7259.161212,7945.433998,17874.68182,7375.489091,6010.786266,8671.91854,8158.600025
error.y,11793.03828,11624.60839,15249.31818,8886.076364,11390.59589,14355.39216,11874.94017
error.y,6538.908015,7343.560019,11711.5,9254.921818,7449.024296,10412.12719,8839.940541
error.y,11876.94548,12248.4406,12072.95238,11068.96,12158.56589,7762.4767,12052.29717
error.y,6560.958685,7557.747686,10899.38095,7934.952381,6783.607117,6409.179135,7145.898355
error.y,9233.176054,12577.40171,14608.81818,10309.29091,10495.93242,8743.825496,9090.835578
error.y,7173.998945,6690.534893,13104.54545,8185.014545,8823.944627,8479.385128,6298.821175
error.y,4951.660884,8685.735382,11522.31818,9751.221818,5322.205055,6004.732662,8065.068037
error.z,10.93860187,12.19697836,19.497,11.20196,8.216171592,11.27870412,10.66988992
error.z,10.01309139,10.60585528,12.48181818,9.415836364,7.458543725,8.215667972,8.970000472
error.z,10.46027812,10.18447815,10.71818182,6.025781818,10.12886625,11.81481807,12.18335234
error.z,13.35042039,12.90955382,12.11363636,11.19938182,12.82953292,13.35283339,19.57441137
error.z,12.16477541,11.2983212,12.56681818,11.99787273,10.85289663,9.223950732,15.00248613
error.z,7.827397353,8.514775602,7.344545455,10.73392727,9.453174426,8.378970575,7.929480284
error.z,8.761122578,8.251466861,12.285,9.181818182,11.09761415,9.545595517,14.01560746
error.z,8.464649672,7.686237035,15.64590909,8.330654545,8.189063369,7.884209106,12.79571272
error.z,15.83234357,14.92615929,22.16954545,15.84176364,15.48692163,13.62160512,17.31498811
error.z,8.089033071,9.269425557,16.71818182,11.24712727,6.243937619,8.629057976,17.33161136
error.z,11.68192994,12.67441579,13.70428571,10.65451429,15.52322935,8.69892319,10.71898346
error.z,5.792044429,6.896910686,14.60272727,8.447836364,6.928406181,6.321210754,7.148328661
error.z,10.83189838,10.47013609,11.48954545,11.66361818,9.869452557,8.119463896,9.852023657
error.z,10.12793776,9.758966096,11.62545455,10.05541818,12.55096427,8.332485355,11.76472118
error.z,4.067185641,3.800499804,12.00636364,7.476745455,7.906290455,3.950565537,5.974808351
error.z,12.91039248,13.28020151,9.320909091,12.51132727,10.52418602,11.76695161,14.77226805
error.z,10.61823142,11.00136915,15.51409091,13.69498182,11.77580305,9.814588888,16.10154686
error.z,15.0734971,15.66298056,23.52772727,15.63190909,15.87844023,13.46300997,15.49684794
error.z,4.159296736,4.397367933,16.62954545,6.960309091,7.074706727,8.435183898,6.649856309
error.z,8.387479427,8.342826353,16.31045455,13.8552,10.51891156,9.526617942,10.56723848
error.z,13.82744243,14.92483741,11.99545455,11.90907273,11.59562973,15.29336811,14.94949976
error.z,7.770132676,8.326364656,15.80772727,7.966309091,6.629141318,10.13330417,7.624486864
error.z,10.8262141,10.30621155,12.40409091,11.3304,13.40114586,15.81489616,19.74417966
error.z,21.79498529,21.22374434,21.39909091,17.111,13.91965789,18.59737969,15.62109607
error.z,19.95915843,18.24188737,11.92863636,13.48645455,18.10168124,11.73596124,13.03592557
error.z,12.8484731,13.99498997,14.05333333,16.05678095,13.88054957,15.22439361,8.643647277
error.z,14.64032648,13.40315618,20.13428571,18.29310476,14.34474467,13.26788218,11.92987931
error.z,8.510002018,10.30877658,8.618636364,9.1234,7.652541957,4.56579619,6.910326227
error.z,17.16615227,18.08621892,16.49590909,18.12107273,19.66251727,15.83875944,16.50710274
error.z,15.71258837,20.87450794,18.22227273,17.06576364,18.44479543,11.75403523,11.01438242
error.q,25.05723124,28.78061831,92.9,48.148,30.771,26.01849058,41.180529
error.q,46.99762769,45.35946496,90.95454545,49.52,36.06907273,51.23149512,49.05316022
error.q,78.55755849,72.89657774,98.86363636,47.84,57.15166364,56.98677793,57.28425512
error.q,32.89695659,37.15467555,87.86363636,33.88545455,41.86852273,80.21749214,56.06454751
error.q,55.87701574,52.93303016,100.3636364,67.77272727,79.07191364,73.52731023,89.16239725
error.q,59.76680413,74.86063692,62.86363636,41.49090909,47.32268182,44.68996664,76.94004703
error.q,61.98139676,65.36113159,157.5,102.0309091,63.67311354,61.10795212,80.58513523
error.q,23.63519824,24.99521381,93.77272727,64.53272727,44.77308182,56.27518484,68.86978513
error.q,38.37810111,40.33543798,45.45454545,47.74,38.91204833,30.07206569,80.35724353
error.q,65.79060788,67.76825871,114,81.38727273,107.8397638,80.91959486,93.98102264
error.q,96.09297481,110.547567,88.57142857,80.52571429,95.59774762,74.12697445,91.39032011
error.q,58.48052323,58.85287949,86.40909091,91.28909091,51.17598261,75.99300125,67.57461491
error.q,42.57776865,45.12220264,132.2272727,85.15636364,53.63632727,58.50729629,84.85119072
error.q,39.64833705,42.25420646,124.1818182,39.58909091,44.18285,36.33759767,39.0666326
error.q,55.74733114,60.97651168,152.8181818,66.08909091,40.01891364,92.29465737,54.32690248
error.q,54.76541188,56.95679915,40.40909091,66.92727273,49.22838636,65.00970732,87.54640989
error.q,65.63690884,71.95548523,98.31818182,66.1,53.74392727,83.39474906,104.7071287
error.q,62.2546162,61.84640852,152.3181818,81.77636364,55.58833636,66.1061524,77.89157171
error.q,53.19584813,51.90587874,98.81818182,63.24545455,83.25206376,63.46217112,42.22915078
error.q,28.47746475,37.39687323,59.40909091,70.04727273,29.89620966,51.11668446,45.00850871
error.q,70.85074742,75.76201319,142.6818182,82.39818182,70.74819107,89.78115105,59.31665736
error.q,35.73144122,43.0799251,69.31818182,48.87454545,42.29058636,48.74778089,53.96519216
error.q,57.3139524,60.30994804,82.31818182,68.44727273,49.47352273,77.91814043,80.13336
error.q,64.20579096,62.11035983,96.22727273,67.35090909,68.02130926,84.84855365,80.9596477
error.q,60.19711176,60.76153925,69.72727273,42.24909091,49.92922273,56.95843712,82.15462764
error.q,64.73529571,68.41180368,91.57142857,61.28761905,47.58298571,61.16558546,75.67454342
error.q,59.28418584,44.7891287,161.6190476,54.86285714,74.62143333,69.71414136,101.1929463
error.q,61.89079193,72.04752786,127.5454545,86.28545455,80.66577273,63.44226484,70.05382042
error.q,81.26613641,58.8308237,70.31818182,77.38363636,57.93780909,57.71935981,60.38100957
error.q,35.69605917,63.50582137,62.27272727,67.7,46.25847163,74.49112096,100.5206211
ks.pval.x,0.352957996,0.141984607,NA,NA,NA,NA,NA
ks.pval.x,0.277732178,0.405349905,NA,NA,NA,NA,NA
ks.pval.x,0.024907749,0.026066808,NA,NA,NA,NA,NA
ks.pval.x,0.484430439,0.552613204,NA,NA,NA,NA,NA
ks.pval.x,0.148727901,0.16710578,NA,NA,NA,NA,NA
ks.pval.x,0.358983076,0.316215474,NA,NA,NA,NA,NA
ks.pval.x,0.258957566,0.199739899,NA,NA,NA,NA,NA
ks.pval.x,0.423931512,0.033082214,NA,NA,NA,NA,NA
ks.pval.x,0.387907514,0.279988703,NA,NA,NA,NA,NA
ks.pval.x,0.042906813,0.013823251,NA,NA,NA,NA,NA
ks.pval.x,0.299173609,0.279703994,NA,NA,NA,NA,NA
ks.pval.x,0.467717807,0.254522583,NA,NA,NA,NA,NA
ks.pval.x,0.211870819,0.141067758,NA,NA,NA,NA,NA
ks.pval.x,0.323934923,0.176737145,NA,NA,NA,NA,NA
ks.pval.x,0.103707384,0.195900401,NA,NA,NA,NA,NA
ks.pval.x,0.369764309,0.123423886,NA,NA,NA,NA,NA
ks.pval.x,0.639809953,0.675163161,NA,NA,NA,NA,NA
ks.pval.x,0.059489545,0.018312836,NA,NA,NA,NA,NA
ks.pval.x,0.29497134,0.252295288,NA,NA,NA,NA,NA
ks.pval.x,0.072682043,0.156891621,NA,NA,NA,NA,NA
ks.pval.x,0.557482194,0.367756754,NA,NA,NA,NA,NA
ks.pval.x,0.185434503,0.217185167,NA,NA,NA,NA,NA
ks.pval.x,0.163550019,0.428352597,NA,NA,NA,NA,NA
ks.pval.x,0.252960916,0.156397468,NA,NA,NA,NA,NA
ks.pval.x,0.017582173,0.001842266,NA,NA,NA,NA,NA
ks.pval.x,0.692255436,0.57189961,NA,NA,NA,NA,NA
ks.pval.x,0.318020744,0.28836965,NA,NA,NA,NA,NA
ks.pval.x,0.544810946,0.410946516,NA,NA,NA,NA,NA
ks.pval.x,0.100990437,0.038462497,NA,NA,NA,NA,NA
ks.pval.x,0.081361651,0.30880524,NA,NA,NA,NA,NA
ks.pval.y,0.05314297,0.022173461,NA,NA,NA,NA,NA
ks.pval.y,0.001263565,0.001295632,NA,NA,NA,NA,NA
ks.pval.y,0.840198561,0.792447305,NA,NA,NA,NA,NA
ks.pval.y,0.621914473,0.015555432,NA,NA,NA,NA,NA
ks.pval.y,0.970154241,0.203772938,NA,NA,NA,NA,NA
ks.pval.y,0.870177576,0.259842108,NA,NA,NA,NA,NA
ks.pval.y,0.137156926,0.010651329,NA,NA,NA,NA,NA
ks.pval.y,0.156112564,0.172624657,NA,NA,NA,NA,NA
ks.pval.y,0.11772886,0.157309034,NA,NA,NA,NA,NA
ks.pval.y,0.904592304,0.312136715,NA,NA,NA,NA,NA
ks.pval.y,0.403137351,0.094215526,NA,NA,NA,NA,NA
ks.pval.y,0.937623026,0.854411074,NA,NA,NA,NA,NA
ks.pval.y,0.906344061,0.814216693,NA,NA,NA,NA,NA
ks.pval.y,0.671670166,0.015028313,NA,NA,NA,NA,NA
ks.pval.y,0.24273899,0.024543248,NA,NA,NA,NA,NA
ks.pval.y,0.866681424,0.275164834,NA,NA,NA,NA,NA
ks.pval.y,0.177548591,0.009789789,NA,NA,NA,NA,NA
ks.pval.y,0.503588793,0.192148972,NA,NA,NA,NA,NA
ks.pval.y,0.562116839,0.939987132,NA,NA,NA,NA,NA
ks.pval.y,0.75943257,0.131865743,NA,NA,NA,NA,NA
ks.pval.y,0.441361168,0.183103423,NA,NA,NA,NA,NA
ks.pval.y,0.171257837,0.132799433,NA,NA,NA,NA,NA
ks.pval.y,0.299889135,0.41393908,NA,NA,NA,NA,NA
ks.pval.y,0.370913001,0.338807116,NA,NA,NA,NA,NA
ks.pval.y,0.083629169,0.002385652,NA,NA,NA,NA,NA
ks.pval.y,0.899967631,0.907948503,NA,NA,NA,NA,NA
ks.pval.y,0.470457062,0.049032433,NA,NA,NA,NA,NA
ks.pval.y,0.612670101,0.015432313,NA,NA,NA,NA,NA
ks.pval.y,0.548023166,0.249655392,NA,NA,NA,NA,NA
ks.pval.y,0.838304261,0.014479383,NA,NA,NA,NA,NA
ks.pval.z,0.637914179,0.042290701,NA,NA,NA,NA,NA
ks.pval.z,0.085417515,0.03613885,NA,NA,NA,NA,NA
ks.pval.z,0.314250997,0.006765711,NA,NA,NA,NA,NA
ks.pval.z,0.61155174,0.40705303,NA,NA,NA,NA,NA
ks.pval.z,0.248218733,0.094124076,NA,NA,NA,NA,NA
ks.pval.z,0.33386834,0.031636815,NA,NA,NA,NA,NA
ks.pval.z,0.061416705,0.059121869,NA,NA,NA,NA,NA
ks.pval.z,0.272343649,0.003116125,NA,NA,NA,NA,NA
ks.pval.z,0.50344362,0.21929317,NA,NA,NA,NA,NA
ks.pval.z,0.23773854,0.236718692,NA,NA,NA,NA,NA
ks.pval.z,0.295787509,0.007941846,NA,NA,NA,NA,NA
ks.pval.z,0.25456703,0.095181655,NA,NA,NA,NA,NA
ks.pval.z,0.430981351,0.066567536,NA,NA,NA,NA,NA
ks.pval.z,0.013413749,0.008581099,NA,NA,NA,NA,NA
ks.pval.z,0.307732293,0.137615428,NA,NA,NA,NA,NA
ks.pval.z,0.73887637,0.299352717,NA,NA,NA,NA,NA
ks.pval.z,0.417958483,0.266667961,NA,NA,NA,NA,NA
ks.pval.z,0.144835297,0.116434723,NA,NA,NA,NA,NA
ks.pval.z,0.347645002,0.334433878,NA,NA,NA,NA,NA
ks.pval.z,0.664603985,0.521576754,NA,NA,NA,NA,NA
ks.pval.z,0.660163397,0.259446402,NA,NA,NA,NA,NA
ks.pval.z,0.190659537,0.201302848,NA,NA,NA,NA,NA
ks.pval.z,0.080643977,8.06E-06,NA,NA,NA,NA,NA
ks.pval.z,0.236371438,0.608946038,NA,NA,NA,NA,NA
ks.pval.z,0.032040687,0.104296172,NA,NA,NA,NA,NA
ks.pval.z,0.315183229,0.087743082,NA,NA,NA,NA,NA
ks.pval.z,0.018088256,0.060771114,NA,NA,NA,NA,NA
ks.pval.z,0.290455333,0.628259067,NA,NA,NA,NA,NA
ks.pval.z,0.155111404,3.81E-05,NA,NA,NA,NA,NA
ks.pval.z,0.380699178,0.037359086,NA,NA,NA,NA,NA
ks.pval.q,0.916690611,0.22346302,NA,NA,NA,NA,NA
ks.pval.q,0.002346215,0.002761875,NA,NA,NA,NA,NA
ks.pval.q,0.199625319,0.008464655,NA,NA,NA,NA,NA
ks.pval.q,0.445116505,0.323559514,NA,NA,NA,NA,NA
ks.pval.q,0.758445596,0.027378758,NA,NA,NA,NA,NA
ks.pval.q,0.187950796,0.036851382,NA,NA,NA,NA,NA
ks.pval.q,0.594685255,0.38085624,NA,NA,NA,NA,NA
ks.pval.q,0.731970432,0.108080907,NA,NA,NA,NA,NA
ks.pval.q,0.808960704,0.363997856,NA,NA,NA,NA,NA
ks.pval.q,0.820709435,0.286685385,NA,NA,NA,NA,NA
ks.pval.q,0.404662364,0.228818343,NA,NA,NA,NA,NA
ks.pval.q,0.743060542,0.245319996,NA,NA,NA,NA,NA
ks.pval.q,0.446698396,0.170973914,NA,NA,NA,NA,NA
ks.pval.q,0.555803098,0.190497456,NA,NA,NA,NA,NA
ks.pval.q,0.591813647,0.247035946,NA,NA,NA,NA,NA
ks.pval.q,0.792558546,0.068199205,NA,NA,NA,NA,NA
ks.pval.q,0.585910644,0.327312062,NA,NA,NA,NA,NA
ks.pval.q,0.213585235,0.007856254,NA,NA,NA,NA,NA
ks.pval.q,0.66626493,0.406726735,NA,NA,NA,NA,NA
ks.pval.q,0.045621706,0.006867911,NA,NA,NA,NA,NA
ks.pval.q,0.411441679,0.057141893,NA,NA,NA,NA,NA
ks.pval.q,0.180659862,0.029988217,NA,NA,NA,NA,NA
ks.pval.q,0.350528932,0.091523532,NA,NA,NA,NA,NA
ks.pval.q,0.568620162,0.443933176,NA,NA,NA,NA,NA
ks.pval.q,0.089323254,0.010651514,NA,NA,NA,NA,NA
ks.pval.q,0.380927939,0.126463096,NA,NA,NA,NA,NA
ks.pval.q,0.386340311,0.312196331,NA,NA,NA,NA,NA
ks.pval.q,0.609574478,0.374190233,NA,NA,NA,NA,NA
ks.pval.q,0.423654296,0.109872122,NA,NA,NA,NA,NA
ks.pval.q,0.492306913,0.637462728,NA,NA,NA,NA,NA
m,44,21,NA,NA,NA,NA,NA
m,11,12,NA,NA,NA,NA,NA
m,18,13,NA,NA,NA,NA,NA
m,21,10,NA,NA,NA,NA,NA
m,18,13,NA,NA,NA,NA,NA
m,22,8,NA,NA,NA,NA,NA
m,20,12,NA,NA,NA,NA,NA
m,18,10,NA,NA,NA,NA,NA
m,22,12,NA,NA,NA,NA,NA
m,21,9,NA,NA,NA,NA,NA
m,21,11,NA,NA,NA,NA,NA
m,22,19,NA,NA,NA,NA,NA
m,22,13,NA,NA,NA,NA,NA
m,21,10,NA,NA,NA,NA,NA
m,20,8,NA,NA,NA,NA,NA
m,22,12,NA,NA,NA,NA,NA
m,22,11,NA,NA,NA,NA,NA
m,20,10,NA,NA,NA,NA,NA
m,18,21,NA,NA,NA,NA,NA
m,20,29,NA,NA,NA,NA,NA
m,44,21,NA,NA,NA,NA,NA
m,18,20,NA,NA,NA,NA,NA
m,21,11,NA,NA,NA,NA,NA
m,21,10,NA,NA,NA,NA,NA
m,11,9,NA,NA,NA,NA,NA
m,88,23,NA,NA,NA,NA,NA
m,21,31,NA,NA,NA,NA,NA
m,21,12,NA,NA,NA,NA,NA
m,11,12,NA,NA,NA,NA,NA
m,11,13,NA,NA,NA,NA,NA


==> newfourdim_n111miss0.4.csv <==
"","New","Old","Mice","hmisc","rf","am","mi"
"error.x",347.057732946224,497.678078597959,697.125,406.286,469.8220325,653.452131479884,424.032002246158
"error.x",464.683724747064,625.129696718642,1137.575,468.024,780.7918528125,605.169490435702,728.872587283121
"error.x",870.468200435223,865.011274873629,1389.65909090909,772.269090909091,1012.87390909091,1109.61958118508,1020.85194135541
"error.x",540.179024192585,512.568144232878,1434.75,721.098,670.186165,837.103134307472,951.99850412333
"error.x",602.243367089842,546.739746261313,1450.72093023256,687.146976744186,1085.92906744186,648.078800724045,706.454455661136
"error.x",956.678184420736,926.527557875235,1685.8,871.799,680.21241,1011.07857347905,1071.08025104956
"error.x",465.869206385712,644.900471175236,1509.78048780488,683.478048780488,377.994757723577,467.42078458447,774.746814972681
"error.x",566.961527485574,974.530164281854,449.707317073171,612.612682926829,168.901990243902,422.564274819562,510.446222988258
"error.x",839.477118652678,831.507458497156,1079.42857142857,901.68380952381,660.860019047619,996.464409205463,1144.347292179
"error.x",450.574401304284,483.078256274356,857.09756097561,646.744390243902,724.668756097561,812.054370642692,810.326026796775
"error.x",717.274832089589,983.796746896841,1171.52380952381,671.3,619.933830952381,712.261049125308,844.743263496122
"error.x",964.798860298341,965.888971415272,1563.52631578947,1259.70105263158,1049.28520100512,1000.26945499195,914.82312019061
"error.x",322.023415575904,364.304762001964,1191.625,529.358,267.914618125,635.65001129055,490.910456370902
"error.x",342.511896486269,348.14404733228,1564.30769230769,694.852307692308,699.127058974359,418.073116867989,710.833676474115
"error.x",541.130925340602,630.624897929178,1115.68181818182,610.18,709.218413636364,800.190175535106,596.51958713317
"error.x",504.712741924582,510.112356206631,663.682926829268,758.240975609756,427.500814634146,668.595138394468,845.431565609915
"error.x",428.201059815037,447.974012830712,633.125,773.045,684.053175,685.009826753705,608.338802107166
"error.x",752.911881664358,696.888120425418,793.19512195122,889.454634146342,910.203248780488,966.375842013675,874.274835426386
"error.x",588.744651342377,487.235149513499,1162.85714285714,672.889523809524,671.642542857143,710.776745601431,842.427890857165
"error.x",743.3235827477,851.08141458769,1235.23255813953,730.418604651163,781.145213953488,863.082480720631,1121.09739654907
"error.x",450.952911244574,565.352527332097,969.073170731707,737.971707317073,749.952307317073,754.365126700765,945.611303402174
"error.x",562.306848220199,920.042318988596,914.90243902439,566.859512195122,516.442898341463,696.881524793733,688.963579157849
"error.x",564.291479713615,726.943088590042,1010.2619047619,397.953333333333,306.394573809524,587.71317108462,541.120435821202
"error.x",796.943917964968,970.751433647373,1216.65,928.082,865.414005,966.059411526125,927.416060829405
"error.x",572.372759029663,803.071996465096,667.047619047619,655.157142857143,679.894664285714,736.618671074972,679.871551021436
"error.x",266.791351567415,295.786476453606,928,853.898095238095,385.87405952381,779.627456442884,795.970510643441
"error.x",753.034699054454,762.932548030851,1462.59523809524,1100.15904761905,775.928161904762,979.004567240063,993.116184386982
"error.x",738.12288652209,645.623329868855,1215.15909090909,872.881818181818,824.483213636364,1076.97120752905,1214.84887248091
"error.x",436.697912327262,432.307140824296,1397.48837209302,723.853023255814,579.510902325581,548.377673265931,577.280177964434
"error.x",654.23915932594,660.669759371021,1278.38095238095,739.364761904762,645.886478571429,572.772537038638,793.748369997533
"error.y",10795.7573126261,13040.4778055656,11055.9,8640.328,8601.40674527778,8981.46195456346,9800.88701367332
"error.y",8065.14043250236,8071.69672257254,17356.575,10616.248,8510.066375,8922.16689210899,10343.6585628548
"error.y",8648.43013686495,11288.5271408926,11575.1818181818,7604.77727272727,9864.03969545454,7657.95785507734,10684.2139975967
"error.y",9898.9275685221,10601.9788476339,14126.75,9037.293,8973.257985,8514.75479451428,12802.2824070095
"error.y",8778.8851099982,10813.4150148934,19872.8604651163,10050.671627907,13364.2752860465,12334.4423316446,6613.15294034887
"error.y",7685.899971994,8867.22812994043,16266.35,9552.74,9443.5951775,9329.46343614385,10355.8319840897
"error.y",8991.08041906363,9631.39252104169,14252,5888.7756097561,9086.96451707317,6863.67190209944,6901.77402068615
"error.y",10018.223573111,11321.2193693525,18185.243902439,11442.9697560976,10916.9301317073,8803.12676942437,10595.4220978445
"error.y",9794.21682241739,12486.2370062782,18406.8333333333,9600.9980952381,11909.7877721376,9411.49023057389,9045.87195370658
"error.y",10099.2516309713,11695.2329065199,14229.7804878049,6380.11707317073,13118.3070804878,10599.3887437092,13625.2906845389
"error.y",11235.3389080011,17207.2632867106,20981.9523809524,9445.43047619048,9897.7573405,8381.66794798205,9141.1547480245
"error.y",12969.1286844207,14366.9237932642,14396.7368421053,7845.66842105263,12252.9721144006,10477.7173720439,9451.75475985532
"error.y",5875.72266652572,6447.91017645654,9836.925,9596.28,5149.9254575,7847.95291409489,9674.32169495378
"error.y",10140.2000512757,11801.5368531246,13196.2051282051,12676.5446153846,13269.062368661,9654.97187129398,11936.1707406196
"error.y",11307.8949851744,15354.6827757536,13606.4772727273,9843.98818181818,7101.46178892424,8422.52362718712,9493.15257622411
"error.y",13459.3473754322,14390.9425368558,14542.487804878,12756.7697560976,11248.5583756098,13093.1468384679,11975.1379429579
"error.y",11362.8941329314,11095.8297748853,10787.525,6701.058,5662.885135,9425.05505400131,10417.9992972554
"error.y",11250.1845478061,10143.9603506988,11766.0487804878,10435.3951219512,9128.03882926829,10081.5781128756,10696.2512468088
"error.y",10659.9755600149,12958.0652557923,21476.1904761905,10471.54,10289.1351505952,9346.22157701986,10584.0298331439
"error.y",8751.15273036435,11118.5147042301,12352.7674418605,10333.16,8945.95209534884,8901.90391419491,9858.35178920337
"error.y",7366.88757584856,11595.9246098755,17859.2195121951,8000.4156097561,6692.60869512195,13217.7046743811,8493.14805428946
"error.y",12533.572334238,13530.1377216584,18164.9512195122,12583.4429268293,10605.0773926829,9496.34068910517,9651.68506587161
"error.y",9422.74783603359,9729.60484289992,20826.880952381,7927.18285714286,8498.05247142857,10557.8381166012,7904.42129334972
"error.y",10984.4907341559,12081.9898090655,15922.65,11195.582,11193.1680214399,11711.9175452991,9181.6380527535
"error.y",12036.7749085916,15442.2089875723,17978.9761904762,8089.4619047619,11429.5013245536,7923.44907219826,11628.2737354807
"error.y",7649.20558104491,8587.95718108638,12808.619047619,7211.31047619048,6201.50288505291,9031.91711874637,8198.92902614905
"error.y",5600.45226212039,5056.7959525123,17401.0952380952,8860.98476190476,9921.73652380952,8772.72021527826,7981.77001777817
"error.y",12964.3409193351,13592.6164568843,11683.2272727273,11713.1254545455,11527.4151477273,13176.5479520893,11850.8836995814
"error.y",8447.26902665373,10229.4693715707,17781.8372093023,9241.26325581395,7656.91822558139,9168.35866008627,11652.4106206068
"error.y",7673.68447610127,8296.14728519705,13853.8571428571,8287.58285714286,13013.9968907077,12540.4659423613,11103.5354148664
"error.z",9.57336197278319,12.3667157154136,20.60875,10.79093,8.22718287499999,9.03705447186656,9.65904541308436
"error.z",8.65062021316559,15.2079604212795,14.09925,8.43027,12.322002075,8.60618907885833,10.2072672724447
"error.z",12.4955684182751,15.0418638089284,23.0497727272727,11.5939090909091,13.0338433409091,17.4935291716199,15.076856471396
"error.z",16.5034186442883,15.7162309970802,22.084,11.47928,10.5312921,10.7857957691742,9.93649335924036
"error.z",10.7507242162474,10.6170706496202,15.2941860465116,11.1358139534884,12.2941052558139,10.4497872670271,11.376141424689
"error.z",9.57447373910138,9.90843066871722,18.967,11.70549,10.89338745,9.43699311610314,11.0245837242023
"error.z",7.97042823869321,9.41774727586924,15.8129268292683,7.33805853658537,9.67285070731708,7.83904393759934,6.95896177361617
"error.z",11.3777623906506,12.441703627848,23.369756097561,12.5385853658537,10.7731142682927,8.75423689249806,13.3222207403454
"error.z",14.7201080705486,15.7798992528338,13.8778571428571,11.3136095238095,12.8342681428571,13.4065984427903,14.7275111800512
"error.z",8.25409799906914,8.16679934564444,19.1304878048781,13.6616975609756,13.5168220068293,9.67489484372979,14.2084343159539
"error.z",12.9456876425719,14.4503457959115,16.9795238095238,12.3235904761905,16.3130344523809,10.8702951566616,15.0242026844263
"error.z",9.61239256950658,8.91617219058846,26.1271052631579,10.3137578947368,8.77706228947368,7.30222070275465,10.9709172747556
"error.z",16.2464115314832,16.1512654938104,21.3955,15.02024,10.9391063,11.6881071996917,11.0371824214621
"error.z",7.68038881859331,8.25447456093642,20.9715384615385,9.33951794871795,8.02490976923077,7.70361276411566,8.64951540935692
"error.z",11.5944097469267,11.6282439623178,24.8813636363636,12.3085272727273,14.1344657954545,8.58549182444485,10.8752443968802
"error.z",10.2778905607705,15.9263439159348,16.6834146341463,11.0707804878049,11.0959327698171,13.9063173375924,10.8034394701424
"error.z",9.39396518241545,11.6323862131953,14.895,12.5676,14.2396903,9.74518126620172,12.1534097335588
"error.z",12.0532293785961,19.7214301742404,17.8558536585366,12.7397268292683,13.9753010731707,12.7707960760863,11.3784473589667
"error.z",13.918298500919,14.2840129676113,21.5102380952381,15.0206,12.5115402857143,11.9897911806603,12.8481023159185
"error.z",11.403908873236,13.8127574624588,12.2376744186047,11.8498604651163,10.1007072493152,10.1946321382261,9.9396467296606
"error.z",7.15967060066786,7.71153983350662,20.8780487804878,8.10578536585366,8.61451151219513,7.79028345161076,9.49850140736965
"error.z",13.8362856352663,14.2969545483702,20.1846341463415,13.4285756097561,18.1375508292683,13.229913504306,14.5489692651716
"error.z",10.8551337441906,9.84103243507155,14.137380952381,8.16104761904762,9.9285008095238,8.79637244718621,8.67845210151523
"error.z",8.19350259087741,9.57730139753094,20.04575,10.46821,9.83421677499999,8.14208634679796,8.59668512367106
"error.z",14.9185252994068,21.7577849717676,14.9485714285714,12.6759238095238,12.9262152619048,11.9184165852086,13.3850827393062
"error.z",7.20128650017996,7.56578441701943,11.8119047619048,9.31884761904762,10.2572545714286,9.72869251680885,8.59641256305265
"error.z",8.01666399080653,8.98033883424653,14.4902380952381,11.9725714285714,7.88369416666667,9.94850988661825,10.9758883538696
"error.z",11.7304708688237,13.2886300104822,16.7059090909091,10.5013727272727,14.3660094772727,11.15567505271,10.7705682926483
"error.z",13.9539325726921,15.0922213317735,21.8309302325581,16.1903441860465,13.4120514186046,17.1667962167548,15.9144173902491
"error.z",9.31587349379633,9.99235227971415,16.2133333333333,12.9417047619048,12.4232999602381,10.183215799895,11.9626312504938
"error.q",60.2890838789556,62.2487057021675,80.4,62.627,79.888,59.5292115572148,61.3734704962275
"error.q",65.438544920612,79.1778874641286,166.35,53.121,81.8963490444444,86.7909389270437,99.0693733328244
"error.q",58.5615492582842,76.3710162740365,133.863636363636,51.7718181818182,66.1067840909091,68.0269492237043,76.9496444601535
"error.q",54.5721395278778,55.4084656376634,91.7,57.791,68.8594175,80.3850712346875,61.8699134844817
"error.q",53.7905727970174,66.8242385154632,100.372093023256,70.4548837209302,60.9779348837209,71.6577162076481,67.3317989404225
"error.q",62.7541427816329,75.7864148293691,131.15,61.569,59.3140455555556,57.3827133362426,58.5462152764792
"error.q",61.2219850924635,100.23030604665,91.9024390243902,65.1219512195122,51.720156097561,51.391276252638,66.5862181475528
"error.q",34.6711432859954,44.1139926109622,99.5609756097561,35.4946341463415,48.3130829268293,46.5685196634626,50.2566317592954
"error.q",66.1915793482791,64.3245470147102,113.071428571429,63.4780952380952,55.7882142857143,61.9515993505304,66.007150111144
"error.q",56.7802906997854,54.5258904992776,104.926829268293,65.9980487804878,50.087643902439,72.5344879019937,66.2562951120603
"error.q",44.7921725356311,49.6931862823095,65.9523809523809,40.5247619047619,49.0700476190476,35.552331314316,50.3804831102337
"error.q",60.7497094966322,62.1225393295954,118.342105263158,73.5052631578947,82.5184342105263,78.2127495437166,67.3828403920217
"error.q",48.7827529708589,64.6976028135091,123.5,61.108,53.0271,51.1702604610013,71.7175013578319
"error.q",42.7160398654683,37.4305438024991,110.333333333333,75.9476923076923,61.2132666666667,88.8837570361039,86.6647294981192
"error.q",73.9742145705987,76.0617908806643,144.022727272727,58.5472727272727,53.8531543560606,76.0981050523869,89.3679037169528
"error.q",40.6142203926319,45.9177644734936,115.512195121951,72.5258536585366,63.512956097561,55.790691143581,72.5906457708764
"error.q",45.7381773446109,52.4462325207878,66.3,68.176,59.3130125,91.2651483359959,88.7563845646298
"error.q",70.5002233008467,76.4461581087327,89.8292682926829,73.9453658536586,71.3258195121951,57.1125148582644,57.3492348849527
"error.q",41.3918675426153,54.1180484019967,109.714285714286,56.9428571428571,61.6495428571429,48.4619252897745,60.8071822695288
"error.q",60.9148352778914,61.2703601929886,87.4651162790698,59.593488372093,46.4087093023256,68.2048424866505,72.0990908636793
"error.q",47.1239286774217,49.9401135255747,93.4878048780488,54.0839024390244,69.7139219512195,59.9915283963657,87.087184608389
"error.q",76.4403565680603,83.4685711417939,115.975609756098,76.5912195121951,63.5031951219512,76.0773479137818,112.722988130105
"error.q",80.4183208068892,84.3100094446022,69.6428571428571,61.0133333333333,59.8926214285714,53.9879777221568,67.977308158468
"error.q",54.1579741140896,62.6387317027574,64.925,66.821,69.38752,53.4681421902709,57.0944381587366
"error.q",63.3651012804488,64.2533976169245,122.714285714286,75.6780952380953,71.3953529761905,63.8296796634732,83.3710309073172
"error.q",70.1098105607297,73.9033139863656,103.52380952381,93.1761904761905,56.6537095238095,80.4322001144299,88.2268919420434
"error.q",54.432682050563,52.4828396584458,105.857142857143,86.5219047619048,66.0402410714286,81.2305990817784,52.18959122264
"error.q",77.3749545425013,81.5150400337221,118.636363636364,80.9636363636364,82.684425,70.3840871469112,71.5052174697654
"error.q",83.8453307078476,99.5628187738294,119.325581395349,90.9079069767442,60.1999899870801,70.9276653470737,91.7614266324867
"error.q",38.0978254707614,37.5118173619429,81.8571428571429,56.5952380952381,64.1886261904762,43.2011222621547,48.5184912813587
"ks.pval.x",0.300954047689591,0.121207727959081,NA,NA,NA,NA,NA
"ks.pval.x",0.170523073283003,0.00879432843874839,NA,NA,NA,NA,NA
"ks.pval.x",0.0851176590978101,0.0788637036837483,NA,NA,NA,NA,NA
"ks.pval.x",0.251040383834463,0.0211509396169326,NA,NA,NA,NA,NA
"ks.pval.x",0.0389558291269777,0.155488210799969,NA,NA,NA,NA,NA
"ks.pval.x",0.00216919800520321,1.74646547852486e-05,NA,NA,NA,NA,NA
"ks.pval.x",0.338308512983669,0.00135341896435193,NA,NA,NA,NA,NA
"ks.pval.x",0.0584001403247016,0.0100786583694875,NA,NA,NA,NA,NA
"ks.pval.x",0.0396835876815336,0.0792047001156152,NA,NA,NA,NA,NA
"ks.pval.x",0.369993249225657,0.144235958605726,NA,NA,NA,NA,NA
"ks.pval.x",0.409619527663485,0.0301300923459272,NA,NA,NA,NA,NA
"ks.pval.x",0.0725959554682917,0.00651808321618808,NA,NA,NA,NA,NA
"ks.pval.x",0.23441230370656,0.0449928481439392,NA,NA,NA,NA,NA
"ks.pval.x",0.242598927687849,0.535762165519088,NA,NA,NA,NA,NA
"ks.pval.x",0.00044304134096218,1.14953806928941e-06,NA,NA,NA,NA,NA
"ks.pval.x",0.0120122357686012,0.364560903114982,NA,NA,NA,NA,NA
"ks.pval.x",0.117368635935691,0.0536409476201337,NA,NA,NA,NA,NA
"ks.pval.x",0.0517491873555556,0.00494387691943432,NA,NA,NA,NA,NA
"ks.pval.x",0.445503275851324,0.438353465622194,NA,NA,NA,NA,NA
"ks.pval.x",0.056037919708368,0.0166121350369136,NA,NA,NA,NA,NA
"ks.pval.x",0.0935069270725195,0.00109609446112069,NA,NA,NA,NA,NA
"ks.pval.x",0.0555254914659568,0.0308125760581869,NA,NA,NA,NA,NA
"ks.pval.x",0.144659537780594,0.0769349228192246,NA,NA,NA,NA,NA
"ks.pval.x",0.0115595888870115,0.0412156045312453,NA,NA,NA,NA,NA
"ks.pval.x",0.159498238437468,3.0434181620409e-05,NA,NA,NA,NA,NA
"ks.pval.x",0.121614150730894,0.311911037267427,NA,NA,NA,NA,NA
"ks.pval.x",0.103163368021475,0.00919747177406571,NA,NA,NA,NA,NA
"ks.pval.x",0.117949587615792,0.000129535525301372,NA,NA,NA,NA,NA
"ks.pval.x",0.0897584525971261,0.0311310381684765,NA,NA,NA,NA,NA
"ks.pval.x",0.340298421647417,0.0169423949097764,NA,NA,NA,NA,NA
"ks.pval.y",0.949305460283275,0.00770559325570686,NA,NA,NA,NA,NA
"ks.pval.y",0.0163175203792258,0.000511177248548655,NA,NA,NA,NA,NA
"ks.pval.y",0.653061321398511,0.175708914108701,NA,NA,NA,NA,NA
"ks.pval.y",0.00049211679244443,6.02131630889069e-06,NA,NA,NA,NA,NA
"ks.pval.y",0.399409119745002,0.000351362575512271,NA,NA,NA,NA,NA
"ks.pval.y",0.205928174530991,0.00228623277325735,NA,NA,NA,NA,NA
"ks.pval.y",0.0264750047766131,8.01515696359223e-05,NA,NA,NA,NA,NA
"ks.pval.y",0.0277454670312265,0.00141932812689149,NA,NA,NA,NA,NA
"ks.pval.y",0.17038113316795,0.0389969393104033,NA,NA,NA,NA,NA
"ks.pval.y",0.346353699364717,0.454718275023716,NA,NA,NA,NA,NA
"ks.pval.y",0.391209850338224,0.138344674250772,NA,NA,NA,NA,NA
"ks.pval.y",0.000787400666765747,6.20701476605756e-06,NA,NA,NA,NA,NA
"ks.pval.y",0.514544391862458,0.000607949380472483,NA,NA,NA,NA,NA
"ks.pval.y",0.855520837015358,0.736396576432768,NA,NA,NA,NA,NA
"ks.pval.y",1.98581098798112e-06,1.22124532708767e-15,NA,NA,NA,NA,NA
"ks.pval.y",0.318853734904067,0.0116652522375211,NA,NA,NA,NA,NA
"ks.pval.y",0.00294314902902726,0.0527198876584217,NA,NA,NA,NA,NA
"ks.pval.y",0.117582484790778,0.0291455237992485,NA,NA,NA,NA,NA
"ks.pval.y",0.818431914036146,0.562653107494213,NA,NA,NA,NA,NA
"ks.pval.y",0.129783872782984,0.0109472873046557,NA,NA,NA,NA,NA
"ks.pval.y",0.141423588345116,1.21383812268228e-06,NA,NA,NA,NA,NA
"ks.pval.y",0.880973437281218,0.238689987305289,NA,NA,NA,NA,NA
"ks.pval.y",0.342932819761432,0.140333747820135,NA,NA,NA,NA,NA
"ks.pval.y",0.357385989510497,0.0579628596927478,NA,NA,NA,NA,NA
"ks.pval.y",0.687958690690287,0.0345870082537278,NA,NA,NA,NA,NA
"ks.pval.y",0.036567356417331,0.0443617487406095,NA,NA,NA,NA,NA
"ks.pval.y",0.104124674948036,0.00536897393055125,NA,NA,NA,NA,NA
"ks.pval.y",0.0835934082438174,2.94411698995578e-05,NA,NA,NA,NA,NA
"ks.pval.y",0.160414141476273,0.000537097320651325,NA,NA,NA,NA,NA
"ks.pval.y",0.384160861475247,0.393327630255624,NA,NA,NA,NA,NA
"ks.pval.z",0.411422332646463,0.00538526899411673,NA,NA,NA,NA,NA
"ks.pval.z",0.321058493739007,0.325747406722052,NA,NA,NA,NA,NA
"ks.pval.z",0.356076842407682,0.181554468404855,NA,NA,NA,NA,NA
"ks.pval.z",0.00903834781245072,0.171577403240005,NA,NA,NA,NA,NA
"ks.pval.z",0.452382874527589,0.00519702176321413,NA,NA,NA,NA,NA
"ks.pval.z",0.295700752141998,0.195328852989139,NA,NA,NA,NA,NA
"ks.pval.z",0.209939712333519,0.00168188666093194,NA,NA,NA,NA,NA
"ks.pval.z",0.017549347866837,0.000784427388808018,NA,NA,NA,NA,NA
"ks.pval.z",0.281591300622247,0.0113838842477316,NA,NA,NA,NA,NA
"ks.pval.z",0.0719050940790791,0.111044695526419,NA,NA,NA,NA,NA
"ks.pval.z",0.380260965930886,0.160097850480347,NA,NA,NA,NA,NA
"ks.pval.z",0.103220480197163,0.316511249579443,NA,NA,NA,NA,NA
"ks.pval.z",0.0166066491655497,0.0109704738228114,NA,NA,NA,NA,NA
"ks.pval.z",0.107175720950007,4.63952025585579e-05,NA,NA,NA,NA,NA
"ks.pval.z",0.11471233794444,0.00040474107593369,NA,NA,NA,NA,NA
"ks.pval.z",0.562923498401284,0.0465324073011443,NA,NA,NA,NA,NA
"ks.pval.z",0.426698206521466,0.109648350887245,NA,NA,NA,NA,NA
"ks.pval.z",0.568126790754681,0.0114044996617685,NA,NA,NA,NA,NA
"ks.pval.z",0.480076147057982,0.00459448420539632,NA,NA,NA,NA,NA
"ks.pval.z",0.00253471958410267,0.000894773239603519,NA,NA,NA,NA,NA
"ks.pval.z",0.257424371702665,0.205376948176612,NA,NA,NA,NA,NA
"ks.pval.z",0.585447805641454,0.650402687226968,NA,NA,NA,NA,NA
"ks.pval.z",0.00568123357200201,7.90072093364014e-05,NA,NA,NA,NA,NA
"ks.pval.z",0.00861910365763274,0.0144240357100766,NA,NA,NA,NA,NA
"ks.pval.z",0.151912709473301,0.000357551034560033,NA,NA,NA,NA,NA
"ks.pval.z",0.0954589498004409,0.0444843627201693,NA,NA,NA,NA,NA
"ks.pval.z",0.0822383566214806,0.00662125954548742,NA,NA,NA,NA,NA
"ks.pval.z",0.00927636825464528,0.00384454906954301,NA,NA,NA,NA,NA
"ks.pval.z",0.0689474051734305,0.0105066242910368,NA,NA,NA,NA,NA
"ks.pval.z",0.532551375755358,0.563140023423901,NA,NA,NA,NA,NA
"ks.pval.q",0.144164335733227,0.0422748335660537,NA,NA,NA,NA,NA
"ks.pval.q",0.266016807315854,0.00140199970874189,NA,NA,NA,NA,NA
"ks.pval.q",0.4697882155292,0.0548136113092322,NA,NA,NA,NA,NA
"ks.pval.q",0.432336683367974,0.279915451448084,NA,NA,NA,NA,NA
"ks.pval.q",0.422354368266691,0.119906708992366,NA,NA,NA,NA,NA
"ks.pval.q",0.0605937101912607,0.000268419316086566,NA,NA,NA,NA,NA
"ks.pval.q",0.0258823096141481,5.67443477761387e-08,NA,NA,NA,NA,NA
"ks.pval.q",0.00721672288863262,0.0124787997674748,NA,NA,NA,NA,NA
"ks.pval.q",0.673288617837347,0.172591368392829,NA,NA,NA,NA,NA
"ks.pval.q",0.410277845126529,0.00822476361710922,NA,NA,NA,NA,NA
"ks.pval.q",0.0486500489946318,0.00832000588174786,NA,NA,NA,NA,NA
"ks.pval.q",0.685849460317347,0.235261062580887,NA,NA,NA,NA,NA
"ks.pval.q",0.065986280912842,0.0170656623018621,NA,NA,NA,NA,NA
"ks.pval.q",0.745507546618476,0.0727761157056485,NA,NA,NA,NA,NA
"ks.pval.q",0.0459230106349544,0.0866846608947196,NA,NA,NA,NA,NA
"ks.pval.q",0.456925279247764,0.519966946331764,NA,NA,NA,NA,NA
"ks.pval.q",0.129672684609694,0.00235510905294045,NA,NA,NA,NA,NA
"ks.pval.q",0.133464677081682,0.000108011834655253,NA,NA,NA,NA,NA
"ks.pval.q",0.51333930738295,0.00466017358757287,NA,NA,NA,NA,NA
"ks.pval.q",0.0886680116882302,0.00444233036831421,NA,NA,NA,NA,NA
"ks.pval.q",0.105832615578367,1.36973820019648e-06,NA,NA,NA,NA,NA
"ks.pval.q",0.533893090052692,0.00329660587180858,NA,NA,NA,NA,NA
"ks.pval.q",0.199860939954594,0.0839622264685955,NA,NA,NA,NA,NA
"ks.pval.q",0.484059449700963,0.148003105670744,NA,NA,NA,NA,NA
"ks.pval.q",0.647575169168166,0.0210158904083798,NA,NA,NA,NA,NA
"ks.pval.q",0.495098657112773,0.123185377100042,NA,NA,NA,NA,NA
"ks.pval.q",0.352554423894912,0.00452321503403463,NA,NA,NA,NA,NA
"ks.pval.q",0.6062318067121,0.827558573833099,NA,NA,NA,NA,NA
"ks.pval.q",0.414992014619617,0.417613005787404,NA,NA,NA,NA,NA
"ks.pval.q",0.287748696093299,0.0075071528455547,NA,NA,NA,NA,NA
"m",21,8,NA,NA,NA,NA,NA
"m",18,6,NA,NA,NA,NA,NA
"m",22,12,NA,NA,NA,NA,NA
"m",11,6,NA,NA,NA,NA,NA
"m",11,4,NA,NA,NA,NA,NA
"m",11,6,NA,NA,NA,NA,NA
"m",11,4,NA,NA,NA,NA,NA
"m",11,6,NA,NA,NA,NA,NA
"m",21,7,NA,NA,NA,NA,NA
"m",19,6,NA,NA,NA,NA,NA
"m",19,9,NA,NA,NA,NA,NA
"m",10,7,NA,NA,NA,NA,NA
"m",22,9,NA,NA,NA,NA,NA
"m",22,12,NA,NA,NA,NA,NA
"m",20,8,NA,NA,NA,NA,NA
"m",22,6,NA,NA,NA,NA,NA
"m",4,10,NA,NA,NA,NA,NA
"m",11,7,NA,NA,NA,NA,NA
"m",19,8,NA,NA,NA,NA,NA
"m",66,4,NA,NA,NA,NA,NA
"m",22,3,NA,NA,NA,NA,NA
"m",19,6,NA,NA,NA,NA,NA
"m",11,6,NA,NA,NA,NA,NA
"m",11,9,NA,NA,NA,NA,NA
"m",18,5,NA,NA,NA,NA,NA
"m",21,7,NA,NA,NA,NA,NA
"m",11,11,NA,NA,NA,NA,NA
"m",18,10,NA,NA,NA,NA,NA
"m",19,8,NA,NA,NA,NA,NA
"m",21,9,NA,NA,NA,NA,NA

